"Parallel Training Considered Harmful?": Comparing series-parallel and parallel feedforward network training

Neural network models for dynamic systems can be trained either in parallel or in series-parallel configurations. Influenced by early arguments, several papers justify the choice of series-parallel rather than parallel configuration claiming it has a lower computational cost, better stability properties during training and provides more accurate results. Other published results, on the other hand, defend parallel training as being more robust and capable of yielding more accu- rate long-term predictions. The main contribution of this paper is to present a study comparing both methods under the same unified framework. We focus on three aspects: i) robustness of the estimation in the presence of noise; ii) computational cost; and, iii) convergence. A unifying mathematical framework and simulation studies show situations where each training method provides better validation results, being parallel training better in what is believed to be more realistic scenarios. An example using measured data seems to reinforce such claim. We also show, with a novel complexity analysis and numerical examples, that both methods have similar computational cost, being series series-parallel training, however, more amenable to parallelization. Some informal discussion about stability and convergence properties is presented and explored in the examples.

==> data/static_curve.csv <==
"ubar","ybar"
2.8,11.591416985440777
2.8499999999999996,12.713695816557124
2.8999999999999995,13.83597464767347
2.9499999999999993,14.95825347878981
2.999999999999999,16.080532309906157
3.049999999999999,17.202811141022497
3.0999999999999988,18.325089972138837
3.1499999999999986,19.447368803255184
3.1999999999999984,20.569647634371524
3.2499999999999982,21.69192646548787
3.299999999999998,22.81420529660421
3.349999999999998,23.936484127720558
3.3999999999999977,25.058762958836898
3.4499999999999975,84.5395410080031
3.4999999999999973,139.5312037327039
3.549999999999997,219.2130007419643
3.599999999999997,300.017076582341
3.649999999999997,408.87812320062636
3.6999999999999966,542.4293041034712
3.7499999999999964,763.5182338333907
3.7999999999999963,917.2704336963297


==> data/test_set.csv <==
"time","input","output"
0.0,3.733796970557161,639.89251562207
10.0,3.612296279662635,648.7952227791253
20.0,3.612296279662635,634.1693467353919
30.0,3.612296279662635,632.8975314272418
40.0,3.612296279662635,610.6407635346051
50.0,3.612296279662635,626.5384548864886
60.0,3.612296279662635,623.9948242701865
70.0,3.612296279662635,627.1743625405636
80.0,3.612296279662635,594.1071645286465
90.0,3.612296279662635,598.5585181071737
100.0,3.612296279662635,609.368948226454
110.0,3.612296279662635,615.0921171131322
120.0,3.612296279662635,605.5535023020019
130.0,3.612296279662635,587.1121803338174
140.0,3.612296279662635,599.8303334153246
150.0,3.612296279662635,601.1021487234748
160.0,3.612296279662635,612.5484864968311
170.0,3.612296279662635,594.1071645286465
180.0,3.612296279662635,593.4712568745706
190.0,3.364284671429676,590.9276262582695
200.0,3.364284671429676,530.5163991211125
210.0,3.364284671429676,503.80827764994865
220.0,3.364284671429676,460.5665571728262
230.0,3.364284671429676,437.0379739720385
240.0,3.364284671429676,395.7039764571421
250.0,3.364284671429676,363.90859375337516
260.0,3.364284671429676,344.8313641311155
270.0,3.364284671429676,323.8464115466289
280.0,3.364284671429676,325.11822685477983
290.0,3.364284671429676,281.24059872358146
300.0,3.364284671429676,268.522445642075
310.0,3.364284671429676,264.7069997176229
320.0,3.364284671429676,244.9938624412873
330.0,3.364284671429676,236.09115528423297
340.0,3.364284671429676,234.1834323220069
350.0,3.364284671429676,197.30078838563767
360.0,3.364284671429676,212.56257208344525
370.0,3.6896517223475107,209.38303381306906
380.0,3.6896517223475107,220.82937158642451
390.0,3.6896517223475107,266.61472267984897
400.0,3.6896517223475107,273.6097068746773
410.0,3.6896517223475107,317.48733500587565
420.0,3.6896517223475107,335.2927493199852
430.0,3.6896517223475107,349.9186253637177
440.0,3.6896517223475107,368.99585498597827
450.0,3.6896517223475107,381.7140080674847
460.0,3.6896517223475107,391.88853053269
470.0,3.6896517223475107,399.51942238159427
480.0,3.6896517223475107,399.51942238159427
490.0,3.6896517223475107,428.13526681498416
500.0,3.6896517223475107,435.7661586638884
510.0,3.6896517223475107,452.29975766984694
520.0,3.6896517223475107,451.027942361696
530.0,3.6896517223475107,433.85843570166236
540.0,3.6896517223475107,458.65883421060016
550.0,3.7235972991030204,465.0179107513534
560.0,3.7235972991030204,474.55652556248367
570.0,3.7235972991030204,503.80827764994865
580.0,3.7235972991030204,503.1723699958736
590.0,3.7235972991030204,501.9005546877226
600.0,3.7235972991030204,523.5214149262843
610.0,3.7235972991030204,534.3318450455646
620.0,3.7235972991030204,532.4241220833386
630.0,3.7235972991030204,533.0600297374145
640.0,3.7235972991030204,551.5013517055992
650.0,3.7235972991030204,567.3990430574827
660.0,3.7235972991030204,564.2195047871056
670.0,3.7235972991030204,567.3990430574827
680.0,3.7235972991030204,580.7531037930642
690.0,3.7235972991030204,583.2967344093652
700.0,3.7235972991030204,584.5685497175162
710.0,3.7235972991030204,595.3789798367966
720.0,3.7235972991030204,588.3839956419683
730.0,3.6214940619431095,608.733040572379
740.0,3.6214940619431095,599.8303334153246
750.0,3.6214940619431095,594.1071645286465
760.0,3.6214940619431095,601.7380563775498
770.0,3.6214940619431095,598.5585181071737
780.0,3.6214940619431095,599.1944257612487
790.0,3.6214940619431095,597.9226104530986
800.0,3.6214940619431095,604.9175946479269
810.0,3.6214940619431095,598.5585181071737
820.0,3.6214940619431095,599.8303334153246
830.0,3.6214940619431095,590.9276262582695
840.0,3.6214940619431095,599.1944257612487
850.0,3.6214940619431095,604.9175946479269
860.0,3.6214940619431095,588.3839956419683
870.0,3.6214940619431095,603.0098716857008
880.0,3.6214940619431095,585.8403650256672
890.0,3.6214940619431095,593.4712568745706
900.0,3.6214940619431095,594.7430721827216
910.0,3.6530960522313336,579.4812884849131
920.0,3.6530960522313336,587.7480879878933
930.0,3.6530960522313336,585.8403650256672
940.0,3.6530960522313336,578.209473176763
950.0,3.6530960522313336,585.8403650256672
960.0,3.6530960522313336,604.9175946479269
970.0,3.6530960522313336,584.5685497175162
980.0,3.6530960522313336,577.5735655226879
990.0,3.6530960522313336,587.1121803338174
1000.0,3.6530960522313336,582.0249191012151
1010.0,3.6530960522313336,595.3789798367966
1020.0,3.6530960522313336,581.3890114471392
1030.0,3.6530960522313336,588.3839956419683
1040.0,3.6530960522313336,578.845380830838
1050.0,3.6530960522313336,583.2967344093652
1060.0,3.6530960522313336,587.7480879878933
1070.0,3.6530960522313336,588.3839956419683
1080.0,3.6530960522313336,584.5685497175162
1090.0,3.6472529872499666,594.1071645286465
1100.0,3.6472529872499666,596.0148874908725
1110.0,3.6472529872499666,582.0249191012151
1120.0,3.6472529872499666,589.0199032960434
1130.0,3.6472529872499666,583.9326420634411
1140.0,3.6472529872499666,595.3789798367966
1150.0,3.6472529872499666,583.9326420634411
1160.0,3.6472529872499666,608.0971329183039
1170.0,3.6472529872499666,598.5585181071737
1180.0,3.6472529872499666,599.1944257612487
1190.0,3.6472529872499666,600.4662410693998
1200.0,3.6472529872499666,591.5635339123445
1210.0,3.6472529872499666,590.9276262582695
1220.0,3.6472529872499666,591.5635339123445
1230.0,3.6472529872499666,582.0249191012151
1240.0,3.6472529872499666,593.4712568745706
1250.0,3.6472529872499666,568.6708583656327
1260.0,3.6472529872499666,601.1021487234748
1270.0,3.5068908078136674,600.4662410693998
1280.0,3.5068908078136674,561.0399665167286
1290.0,3.5068908078136674,543.2345522026199
1300.0,3.5068908078136674,539.4191062781678
1310.0,3.5068908078136674,508.2596312284758
1320.0,3.5068908078136674,513.3468924610789
1330.0,3.5068908078136674,487.9105862980652
1340.0,3.5068908078136674,456.7511112483741
1350.0,3.5068908078136674,459.9306495187503
1360.0,3.5068908078136674,449.75612705354496
1370.0,3.5068908078136674,440.2175122424156
1380.0,3.5068908078136674,423.683913236457
1390.0,3.5068908078136674,405.8784989223475
1400.0,3.5068908078136674,420.50437496608
1410.0,3.5068908078136674,398.24760707344325
1420.0,3.5068908078136674,417.96074434977885
1430.0,3.5068908078136674,395.7039764571421
1440.0,3.5068908078136674,391.88853053269
1450.0,3.612191156071023,388.07308460823793
1460.0,3.612191156071023,372.81130091042945
1470.0,3.612191156071023,389.980807570464
1480.0,3.612191156071023,381.7140080674847
1490.0,3.612191156071023,372.81130091042945
1500.0,3.612191156071023,372.81130091042945
1510.0,3.612191156071023,382.9858233756348
1520.0,3.612191156071023,369.6317626400533
1530.0,3.612191156071023,388.07308460823793
1540.0,3.612191156071023,382.9858233756348
1550.0,3.612191156071023,375.3549315267315
1560.0,3.612191156071023,370.2676702941284
1570.0,3.612191156071023,368.99585498597827
1580.0,3.612191156071023,386.8012693000869
1590.0,3.612191156071023,389.3448999163889
1600.0,3.612191156071023,387.43717695416285
1610.0,3.612191156071023,388.70899226231296
1620.0,3.612191156071023,391.25262287861494
1630.0,3.418474675124625,375.3549315267315
1640.0,3.418474675124625,356.2777019044709
1650.0,3.418474675124625,340.3800105525874
1660.0,3.418474675124625,334.0209340118342
1670.0,3.418474675124625,309.8564431569714
1680.0,3.418474675124625,318.1232426599507
1690.0,3.418474675124625,290.77921353471174
1700.0,3.418474675124625,290.14330588063666
1710.0,3.418474675124625,287.5996752643347
1720.0,3.418474675124625,278.0610604532053
1730.0,3.418474675124625,274.2456145287532
1740.0,3.418474675124625,269.79426095022603
1750.0,3.418474675124625,267.25063033392405
1760.0,3.418474675124625,252.6247542901915
1770.0,3.418474675124625,252.6247542901915
1780.0,3.418474675124625,248.17340071166436
1790.0,3.418474675124625,230.3679863975548
1800.0,3.418474675124625,240.54250886276012
1810.0,3.6324184352078435,239.27069355461
1820.0,3.6324184352078435,243.08613947906125
1830.0,3.6324184352078435,267.886537988
1840.0,3.6324184352078435,286.32785995618457
1850.0,3.6324184352078435,279.3328757613554
1860.0,3.6324184352078435,268.522445642075
1870.0,3.6324184352078435,307.3128125406703
1880.0,3.6324184352078435,309.8564431569714
1890.0,3.6324184352078435,313.6718890814235
1900.0,3.6324184352078435,325.11822685477983
1910.0,3.6324184352078435,339.7441028985124
1920.0,3.6324184352078435,332.11321104960814
1930.0,3.6324184352078435,352.4622559800188
1940.0,3.6324184352078435,346.1031794392656
1950.0,3.6324184352078435,362.00087079114905
1960.0,3.6324184352078435,353.7340712881698
1970.0,3.6324184352078435,362.63677844522414
1980.0,3.6324184352078435,368.99585498597827
1990.0,3.3627331385509684,374.7190238726555
2000.0,3.3627331385509684,346.73908709334154
2010.0,3.3627331385509684,334.0209340118342
2020.0,3.3627331385509684,314.30779673549944
2030.0,3.3627331385509684,286.32785995618457
2040.0,3.3627331385509684,287.5996752643347
2050.0,3.3627331385509684,255.16838490649263
2060.0,3.3627331385509684,246.90158540351334
2070.0,3.3627331385509684,237.36297059238396
2080.0,3.3627331385509684,222.73709454865056
2090.0,3.3627331385509684,220.19346393234946
2100.0,3.3627331385509684,204.93168023454191
2110.0,3.3627331385509684,215.10620269974723
2120.0,3.3627331385509684,189.66989653673346
2130.0,3.3627331385509684,204.29577258046595
2140.0,3.3627331385509684,187.76217357450741
2150.0,3.3627331385509684,200.48032665601386
2160.0,3.3627331385509684,186.49035826635642
2170.0,3.460769193984356,186.49035826635642
2180.0,3.460769193984356,174.40811283892504
2190.0,3.460769193984356,179.49537407152815
2200.0,3.460769193984356,178.22355876337713
2210.0,3.460769193984356,166.7772209900217
2220.0,3.460769193984356,161.05405210334354
2230.0,3.460769193984356,164.86949802779563
2240.0,3.460769193984356,161.05405210334354
2250.0,3.460769193984356,161.6899597574186
2260.0,3.460769193984356,167.41312864409676
2270.0,3.460769193984356,171.8644822226239
2280.0,3.460769193984356,145.79226840553508
2290.0,3.460769193984356,157.23860617889142
2300.0,3.460769193984356,165.50540568187068
2310.0,3.460769193984356,169.3208516063228
2320.0,3.460769193984356,157.23860617889142
2330.0,3.460769193984356,161.05405210334354
2340.0,3.460769193984356,157.23860617889142
2350.0,3.3684685562524614,159.14632914111746
2360.0,3.3684685562524614,166.7772209900217
2370.0,3.3684685562524614,141.3409148270079
2380.0,3.3684685562524614,152.15134494628919
2390.0,3.3684685562524614,163.59768271964464
2400.0,3.3684685562524614,156.60269852481636
2410.0,3.3684685562524614,146.42817605961102
2420.0,3.3684685562524614,168.0490362981718
2430.0,3.3684685562524614,152.15134494628919
2440.0,3.3684685562524614,147.69999136776113
2450.0,3.3684685562524614,150.8795296381382
2460.0,3.3684685562524614,147.06408371368607
2470.0,3.3684685562524614,141.976822481083
2480.0,3.3684685562524614,148.97180667591215
2490.0,3.3684685562524614,151.51543729221325
2500.0,3.3684685562524614,151.51543729221325
2510.0,3.3684685562524614,156.60269852481636
2520.0,3.3684685562524614,139.43319186478186
2530.0,3.388852712494339,152.15134494628919
2540.0,3.388852712494339,158.5104214870424
2550.0,3.388852712494339,140.70500717293285
2560.0,3.388852712494339,156.60269852481636
2570.0,3.388852712494339,150.8795296381382
2580.0,3.388852712494339,141.3409148270079
2590.0,3.388852712494339,137.52546890255582
2600.0,3.388852712494339,156.60269852481636
2610.0,3.388852712494339,147.69999136776113
2620.0,3.388852712494339,154.69497556259032
2630.0,3.388852712494339,145.15636075146003
2640.0,3.388852712494339,146.42817605961102
2650.0,3.388852712494339,157.23860617889142
2660.0,3.388852712494339,141.976822481083
2670.0,3.388852712494339,135.61774594032977
2680.0,3.388852712494339,143.24863778923398
2690.0,3.388852712494339,154.05906790851435
2700.0,3.388852712494339,134.34593063217963
2710.0,3.679383131330917,136.88956124848076
2720.0,3.679383131330917,172.50038987669987
2730.0,3.679383131330917,194.75715776933657
2740.0,3.679383131330917,225.28072516495257
2750.0,3.679383131330917,248.17340071166436
2760.0,3.679383131330917,278.6969681072803
2770.0,3.679383131330917,304.7691819243692
2780.0,3.679383131330917,323.8464115466289
2790.0,3.679383131330917,327.66185747108096
2800.0,3.679383131330917,342.28773351481345
2810.0,3.679383131330917,358.8213325207729
2820.0,3.679383131330917,359.457240174848
2830.0,3.679383131330917,367.08813202375217
2840.0,3.679383131330917,397.61169941936816
2850.0,3.679383131330917,402.6989606519704
2860.0,3.679383131330917,414.7812060794018
2870.0,3.679383131330917,407.1503142304976
2880.0,3.679383131330917,426.2275438527581
2890.0,3.627931449190327,439.58160458833964
2900.0,3.627931449190327,424.31982089053207
2910.0,3.627931449190327,447.8484040913189
2920.0,3.627931449190327,436.40206631796343
2930.0,3.627931449190327,447.8484040913189
2940.0,3.627931449190327,451.027942361696
2950.0,3.627931449190327,455.4792959402231
2960.0,3.627931449190327,449.1202193994699
2970.0,3.627931449190327,452.935665323922
2980.0,3.627931449190327,463.11018778912734
2990.0,3.627931449190327,453.57157297799705
3000.0,3.627931449190327,461.2024648269013
3010.0,3.627931449190327,461.8383724809763
3020.0,3.627931449190327,461.2024648269013
3030.0,3.627931449190327,456.7511112483741
3040.0,3.627931449190327,459.9306495187503
3050.0,3.627931449190327,466.92563371357943
3060.0,3.627931449190327,468.19744902173045
3070.0,3.4768397920243443,468.83335667580553
3080.0,3.4768397920243443,456.7511112483741
3090.0,3.4768397920243443,445.3047734750178
3100.0,3.4768397920243443,420.50437496608
3110.0,3.4768397920243443,416.68892904162783
3120.0,3.4768397920243443,397.61169941936816
3130.0,3.4768397920243443,382.34991572155974
3140.0,3.4768397920243443,386.16536164601183
3150.0,3.4768397920243443,365.8163167156012
3160.0,3.4768397920243443,372.1753932563544
3170.0,3.4768397920243443,356.2777019044709
3180.0,3.4768397920243443,355.0058865963208
3190.0,3.4768397920243443,340.3800105525874
3200.0,3.4768397920243443,344.1954564770395
3210.0,3.4768397920243443,332.11321104960814
3220.0,3.4768397920243443,323.2105038925538
3230.0,3.4768397920243443,323.2105038925538
3240.0,3.4768397920243443,331.47730339553306
3250.0,3.730088819535342,325.11822685477983
3260.0,3.730088819535342,354.36997894224487
3270.0,3.730088819535342,372.81130091042945
3280.0,3.730088819535342,391.88853053269
3290.0,3.730088819535342,411.6016678090256
3300.0,3.730088819535342,435.7661586638884
3310.0,3.730088819535342,446.5765887831688
3320.0,3.730088819535342,478.37197148693576
3330.0,3.730088819535342,493.63375518474334
3340.0,3.730088819535342,498.0851087632705
3350.0,3.730088819535342,524.1573225803593
3360.0,3.730088819535342,526.7009531966604
3370.0,3.730088819535342,539.4191062781678
3380.0,3.730088819535342,541.3268292403937
3390.0,3.730088819535342,560.4040588626534
3400.0,3.730088819535342,576.3017502145369
3410.0,3.730088819535342,587.1121803338174
3420.0,3.730088819535342,583.2967344093652
3430.0,3.3637784322011637,597.2867027990227
3440.0,3.3637784322011637,550.8654440515232
3450.0,3.3637784322011637,505.08009295809967
3460.0,3.3637784322011637,468.83335667580553
3470.0,3.3637784322011637,438.94569693426456
3480.0,3.3637784322011637,392.52443818676505
3490.0,3.3637784322011637,384.2576386837858
3500.0,3.3637784322011637,335.92865697406023
3510.0,3.3637784322011637,327.02594981700594
3520.0,3.3637784322011637,315.57961204364955
3530.0,3.3637784322011637,293.9587518050888
3540.0,3.3637784322011637,269.79426095022603
3550.0,3.3637784322011637,265.34290737169795
3560.0,3.3637784322011637,255.16838490649263
3570.0,3.3637784322011637,233.54752466793184
3580.0,3.3637784322011637,232.27570935978085


==> data/training_set.csv <==
"time","input","output"
0.0,3.5085110023512867,384.2576386837858
10.0,3.5085110023512867,372.81130091042945
20.0,3.5085110023512867,388.07308460823793
30.0,3.5085110023512867,380.4421927593337
40.0,3.5085110023512867,386.8012693000869
50.0,3.5085110023512867,372.81130091042945
60.0,3.5085110023512867,377.89856214303256
70.0,3.5085110023512867,388.07308460823793
80.0,3.5085110023512867,384.2576386837858
90.0,3.5085110023512867,373.4472085645054
100.0,3.5085110023512867,379.8062851052586
110.0,3.660162246721079,402.6989606519704
120.0,3.660162246721079,367.72403967782725
130.0,3.660162246721079,401.4271453438203
140.0,3.660162246721079,388.07308460823793
150.0,3.660162246721079,402.06305299789534
160.0,3.660162246721079,423.04800558238105
170.0,3.660162246721079,419.23255965792896
180.0,3.660162246721079,422.412097928306
190.0,3.660162246721079,419.8684673120049
200.0,3.660162246721079,444.66886582094276
210.0,3.660162246721079,444.0329581668677
220.0,3.660162246721079,430.6788974312853
230.0,3.660162246721079,447.21249643724383
240.0,3.660162246721079,448.48431174539485
250.0,3.660162246721079,457.3870189024492
260.0,3.660162246721079,446.5765887831688
270.0,3.660162246721079,464.38200309727836
280.0,3.660162246721079,444.0329581668677
290.0,3.3000571874086724,464.38200309727836
300.0,3.3000571874086724,439.58160458833964
310.0,3.3000571874086724,410.9657601549497
320.0,3.3000571874086724,365.8163167156012
330.0,3.3000571874086724,324.4823192007048
340.0,3.3000571874086724,306.67690488659525
350.0,3.3000571874086724,278.6969681072803
360.0,3.3000571874086724,271.7019839124521
370.0,3.3000571874086724,241.17841651683517
380.0,3.3000571874086724,224.64481751087663
390.0,3.3000571874086724,211.9266644293702
400.0,3.3000571874086724,197.30078838563767
410.0,3.3000571874086724,189.0339888826584
420.0,3.3000571874086724,173.77220518484998
430.0,3.3000571874086724,158.5104214870424
440.0,3.3000571874086724,152.15134494628919
450.0,3.3000571874086724,148.97180667591215
460.0,3.3000571874086724,137.52546890255582
470.0,3.4511662863159196,115.26870100991908
480.0,3.4511662863159196,143.24863778923398
490.0,3.4511662863159196,115.26870100991908
500.0,3.4511662863159196,131.1663923618026
510.0,3.4511662863159196,105.7300861987897
520.0,3.4511662863159196,127.35094643735047
530.0,3.4511662863159196,118.44823928029615
540.0,3.4511662863159196,119.0841469343712
550.0,3.4511662863159196,113.99688570176897
560.0,3.4511662863159196,114.63279335584403
570.0,3.4511662863159196,116.54051631807009
580.0,3.4511662863159196,126.07913112920036
590.0,3.4511662863159196,128.6227617455015
600.0,3.4511662863159196,115.26870100991908
610.0,3.4511662863159196,120.99186989659725
620.0,3.4511662863159196,118.44823928029615
630.0,3.4511662863159196,110.18143977731687
640.0,3.4511662863159196,110.18143977731687
650.0,3.3733779454085564,135.61774594032977
660.0,3.3733779454085564,105.09417854471376
670.0,3.3733779454085564,107.63780916101575
680.0,3.3733779454085564,127.98685409142642
690.0,3.3733779454085564,114.63279335584403
700.0,3.3733779454085564,105.09417854471376
710.0,3.3733779454085564,119.72005458844626
720.0,3.3733779454085564,122.89959285882331
730.0,3.3733779454085564,111.45325508546698
740.0,3.3733779454085564,109.54553212324092
750.0,3.3733779454085564,115.26870100991908
760.0,3.3733779454085564,119.72005458844626
770.0,3.3733779454085564,120.99186989659725
780.0,3.3733779454085564,113.36097804769304
790.0,3.3733779454085564,110.18143977731687
800.0,3.3733779454085564,124.17140816697432
810.0,3.3733779454085564,127.98685409142642
820.0,3.3733779454085564,124.17140816697432
830.0,3.3461692973843986,124.17140816697432
840.0,3.3461692973843986,126.07913112920036
850.0,3.3461692973843986,119.72005458844626
860.0,3.3461692973843986,119.0841469343712
870.0,3.3461692973843986,110.81734743139192
880.0,3.3461692973843986,116.54051631807009
890.0,3.3461692973843986,119.0841469343712
900.0,3.3461692973843986,89.19648719283026
910.0,3.3461692973843986,111.45325508546698
920.0,3.3461692973843986,112.08916273954293
930.0,3.3461692973843986,108.27371681509081
940.0,3.3461692973843986,104.4582708906387
950.0,3.3461692973843986,118.44823928029615
960.0,3.3461692973843986,117.8123316262211
970.0,3.3461692973843986,118.44823928029615
980.0,3.3461692973843986,122.89959285882331
990.0,3.3461692973843986,107.00190150693982
1000.0,3.3461692973843986,120.3559622425222
1010.0,3.393130105688835,119.72005458844626
1020.0,3.393130105688835,122.89959285882331
1030.0,3.393130105688835,110.81734743139192
1040.0,3.393130105688835,110.81734743139192
1050.0,3.393130105688835,100.00691731211154
1060.0,3.393130105688835,120.99186989659725
1070.0,3.393130105688835,98.73510200396055
1080.0,3.393130105688835,122.26368520474826
1090.0,3.393130105688835,94.91965607950843
1100.0,3.393130105688835,118.44823928029615
1110.0,3.393130105688835,108.27371681509081
1120.0,3.393130105688835,108.27371681509081
1130.0,3.393130105688835,122.26368520474826
1140.0,3.393130105688835,119.0841469343712
1150.0,3.393130105688835,111.45325508546698
1160.0,3.393130105688835,122.26368520474826
1170.0,3.393130105688835,120.3559622425222
1180.0,3.393130105688835,111.45325508546698
1190.0,3.4727803635215237,108.27371681509081
1200.0,3.4727803635215237,129.89457705365248
1210.0,3.4727803635215237,115.26870100991908
1220.0,3.4727803635215237,101.27873262026165
1230.0,3.4727803635215237,126.07913112920036
1240.0,3.4727803635215237,112.72507039361798
1250.0,3.4727803635215237,120.3559622425222
1260.0,3.4727803635215237,124.17140816697432
1270.0,3.4727803635215237,118.44823928029615
1280.0,3.4727803635215237,126.71503878327542
1290.0,3.4727803635215237,126.71503878327542
1300.0,3.4727803635215237,118.44823928029615
1310.0,3.4727803635215237,133.7100229781037
1320.0,3.4727803635215237,126.07913112920036
1330.0,3.4727803635215237,131.1663923618026
1340.0,3.4727803635215237,128.6227617455015
1350.0,3.4727803635215237,127.35094643735047
1360.0,3.4727803635215237,126.71503878327542
1370.0,3.4983837371153346,129.89457705365248
1380.0,3.4983837371153346,125.44322347512443
1390.0,3.4983837371153346,133.7100229781037
1400.0,3.4983837371153346,142.61273013515893
1410.0,3.4983837371153346,143.88454544330904
1420.0,3.4983837371153346,139.43319186478186
1430.0,3.4983837371153346,147.06408371368607
1440.0,3.4983837371153346,140.70500717293285
1450.0,3.4983837371153346,141.976822481083
1460.0,3.4983837371153346,143.88454544330904
1470.0,3.4983837371153346,159.78223679519252
1480.0,3.4983837371153346,156.60269852481636
1490.0,3.4983837371153346,148.3358990218371
1500.0,3.4983837371153346,150.8795296381382
1510.0,3.4983837371153346,147.06408371368607
1520.0,3.4983837371153346,155.96679087074043
1530.0,3.4983837371153346,177.58765110930207
1540.0,3.4983837371153346,164.86949802779563
1550.0,3.569408367001678,178.22355876337713
1560.0,3.569408367001678,170.5926669144738
1570.0,3.569408367001678,179.49537407152815
1580.0,3.569408367001678,192.21352715303456
1590.0,3.569408367001678,210.01894146714412
1600.0,3.569408367001678,203.02395727231584
1610.0,3.569408367001678,201.1162343100898
1620.0,3.569408367001678,225.91663281902763
1630.0,3.569408367001678,213.83438739159624
1640.0,3.569408367001678,229.73207874347975
1650.0,3.569408367001678,225.91663281902763
1660.0,3.569408367001678,235.4552476301579
1670.0,3.569408367001678,246.26567774943828
1680.0,3.569408367001678,251.98884663611645
1690.0,3.569408367001678,255.16838490649263
1700.0,3.569408367001678,249.44521601981535
1710.0,3.569408367001678,257.0761078687187
1720.0,3.569408367001678,252.6247542901915
1730.0,3.5095972572016474,267.25063033392405
1740.0,3.5095972572016474,288.2355829184106
1750.0,3.5095972572016474,263.4351844094719
1760.0,3.5095972572016474,251.3529389820405
1770.0,3.5095972572016474,281.8765063776574
1780.0,3.5095972572016474,283.1483216858075
1790.0,3.5095972572016474,262.1633691013218
1800.0,3.5095972572016474,278.0610604532053
1810.0,3.5095972572016474,268.522445642075
1820.0,3.5095972572016474,268.522445642075
1830.0,3.5095972572016474,268.522445642075
1840.0,3.5095972572016474,278.6969681072803
1850.0,3.5095972572016474,285.05604464803355
1860.0,3.5095972572016474,264.07109206354784
1870.0,3.5095972572016474,263.4351844094719
1880.0,3.5095972572016474,263.4351844094719
1890.0,3.5095972572016474,283.7842293398826
1900.0,3.5095972572016474,289.5073982265607
1910.0,3.6426097501983796,250.0811236738904
1920.0,3.6426097501983796,285.69195230210863
1930.0,3.6426097501983796,284.4201369939585
1940.0,3.6426097501983796,307.94872019474536
1950.0,3.6426097501983796,318.1232426599507
1960.0,3.6426097501983796,316.85142735180057
1970.0,3.6426097501983796,321.30278093032774
1980.0,3.6426097501983796,323.8464115466289
1990.0,3.6426097501983796,330.84139574145803
2000.0,3.6426097501983796,349.9186253637177
2010.0,3.6426097501983796,346.1031794392656
2020.0,3.6426097501983796,352.4622559800188
2030.0,3.6426097501983796,362.63677844522414
2040.0,3.6426097501983796,376.6267468348816
2050.0,3.6426097501983796,375.9908391808065
2060.0,3.6426097501983796,362.63677844522414
2070.0,3.6426097501983796,384.89354633786087
2080.0,3.6426097501983796,377.26265448895754
2090.0,3.4022261248657584,379.8062851052586
2100.0,3.4022261248657584,368.3599473319023
2110.0,3.4022261248657584,355.64179425039583
2120.0,3.4022261248657584,311.76416611919745
2130.0,3.4022261248657584,330.2054880873821
2140.0,3.4022261248657584,312.4000737732734
2150.0,3.4022261248657584,277.42515279912936
2160.0,3.4022261248657584,297.77419772954
2170.0,3.4022261248657584,262.7992767553969
2180.0,3.4022261248657584,260.25564613909575
2190.0,3.4022261248657584,265.34290737169795
2200.0,3.4022261248657584,248.8093083657394
2210.0,3.4022261248657584,238.63478590053407
2220.0,3.4022261248657584,237.36297059238396
2230.0,3.4022261248657584,239.90660120868506
2240.0,3.4022261248657584,236.09115528423297
2250.0,3.4022261248657584,220.19346393234946
2260.0,3.4022261248657584,227.82435578125367
2270.0,3.7390587181954724,227.82435578125367
2280.0,3.7390587181954724,264.07109206354784
2290.0,3.7390587181954724,311.76416611919745
2300.0,3.7390587181954724,341.6518258607384
2310.0,3.7390587181954724,378.53446979710765
2320.0,3.7390587181954724,398.8835147275183
2330.0,3.7390587181954724,431.3148050853604
2340.0,3.7390587181954724,456.7511112483741
2350.0,3.7390587181954724,480.9156021032369
2360.0,3.7390587181954724,496.8132934551204
2370.0,3.7390587181954724,517.162338385531
2380.0,3.7390587181954724,537.5113833159417
2390.0,3.7390587181954724,552.1372593596742
2400.0,3.7390587181954724,558.4963359004274
2410.0,3.7390587181954724,560.4040588626534
2420.0,3.7390587181954724,601.1021487234748
2430.0,3.7390587181954724,613.1843941509062
2440.0,3.7390587181954724,622.7230089620365
2450.0,3.313693796598963,615.7280247672072
2460.0,3.313693796598963,567.3990430574827
2470.0,3.313693796598963,530.5163991211125
2480.0,3.313693796598963,475.8283408706338
2490.0,3.313693796598963,439.58160458833964
2500.0,3.313693796598963,398.24760707344325
2510.0,3.313693796598963,362.63677844522414
2520.0,3.313693796598963,328.933672779232
2530.0,3.313693796598963,297.13829007546497
2540.0,3.313693796598963,279.96878341543135
2550.0,3.313693796598963,258.3479231768697
2560.0,3.313693796598963,237.99887824645901
2570.0,3.313693796598963,229.09617108940378
2580.0,3.313693796598963,211.9266644293702
2590.0,3.313693796598963,208.11121850491807
2600.0,3.313693796598963,186.49035826635642
2610.0,3.313693796598963,165.50540568187068
2620.0,3.313693796598963,176.95174345522702
2630.0,3.635233755089201,164.2335903737197
2640.0,3.635233755089201,170.5926669144738
2650.0,3.635233755089201,191.57761949895954
2660.0,3.635233755089201,220.19346393234946
2670.0,3.635233755089201,234.1834323220069
2680.0,3.635233755089201,244.9938624412873
2690.0,3.635233755089201,278.0610604532053
2700.0,3.635233755089201,266.61472267984897
2710.0,3.635233755089201,294.59465945916384
2720.0,3.635233755089201,295.86647476731395
2730.0,3.635233755089201,304.1332742702941
2740.0,3.635233755089201,306.67690488659525
2750.0,3.635233755089201,337.8363799362863
2760.0,3.635233755089201,329.569580433307
2770.0,3.635233755089201,345.4672717851905
2780.0,3.635233755089201,339.7441028985124
2790.0,3.635233755089201,361.364963137074
2800.0,3.635233755089201,359.457240174848
2810.0,3.5086524011835634,370.2676702941284
2820.0,3.5086524011835634,352.4622559800188
2830.0,3.5086524011835634,367.72403967782725
2840.0,3.5086524011835634,358.18542486669696
2850.0,3.5086524011835634,363.90859375337516
2860.0,3.5086524011835634,344.8313641311155
2870.0,3.5086524011835634,369.6317626400533
2880.0,3.5086524011835634,360.093147828923
2890.0,3.5086524011835634,365.1804090615261
2900.0,3.5086524011835634,349.9186253637177
2910.0,3.5086524011835634,359.457240174848
2920.0,3.5086524011835634,360.093147828923
2930.0,3.5086524011835634,351.82634832594374
2940.0,3.5086524011835634,349.9186253637177
2950.0,3.5086524011835634,358.8213325207729
2960.0,3.5086524011835634,362.63677844522414
2970.0,3.5086524011835634,358.8213325207729
2980.0,3.5086524011835634,344.1954564770395
2990.0,3.5793449142228755,363.90859375337516
3000.0,3.5793449142228755,352.4622559800188
3010.0,3.5793449142228755,347.37499474741657
3020.0,3.5793449142228755,348.6468100555676
3030.0,3.5793449142228755,353.7340712881698
3040.0,3.5793449142228755,339.7441028985124
3050.0,3.5793449142228755,362.00087079114905
3060.0,3.5793449142228755,350.5545330177927
3070.0,3.5793449142228755,337.20047228221125
3080.0,3.5793449142228755,349.2827177096426
3090.0,3.5793449142228755,349.2827177096426
3100.0,3.5793449142228755,339.1081952444373
3110.0,3.5793449142228755,349.9186253637177
3120.0,3.5793449142228755,354.36997894224487
3130.0,3.5793449142228755,350.5545330177927
3140.0,3.5793449142228755,341.6518258607384
3150.0,3.5793449142228755,346.1031794392656
3160.0,3.5793449142228755,353.7340712881698
3170.0,3.3701934692976168,337.20047228221125
3180.0,3.3701934692976168,322.57459623847876
3190.0,3.3701934692976168,311.1282584651224
3200.0,3.3701934692976168,311.76416611919745
3210.0,3.3701934692976168,283.1483216858075
3220.0,3.3701934692976168,265.34290737169795
3230.0,3.3701934692976168,245.62977009536323
3240.0,3.3701934692976168,246.90158540351334
3250.0,3.3701934692976168,229.73207874347975
3260.0,3.3701934692976168,237.36297059238396
3270.0,3.3701934692976168,205.56758788861697
3280.0,3.3701934692976168,216.37801800789734
3290.0,3.3701934692976168,221.46527924050045
3300.0,3.3701934692976168,210.01894146714412
3310.0,3.3701934692976168,182.67491234190518
3320.0,3.3701934692976168,207.47531085084302
3330.0,3.3701934692976168,185.2185429582063
3340.0,3.3701934692976168,194.12125011526064
3350.0,3.399050744542439,180.76718937967914
3360.0,3.399050744542439,180.76718937967914
3370.0,3.399050744542439,182.67491234190518
3380.0,3.399050744542439,169.95675926039786
3390.0,3.399050744542439,176.95174345522702
3400.0,3.399050744542439,180.1312817256032
3410.0,3.399050744542439,160.41814444926848
3420.0,3.399050744542439,173.13629753077493
3430.0,3.399050744542439,175.67992814707603
3440.0,3.399050744542439,170.5926669144738
3450.0,3.399050744542439,158.5104214870424
3460.0,3.399050744542439,162.32586741149453
3470.0,3.399050744542439,165.50540568187068
3480.0,3.399050744542439,167.41312864409676
3490.0,3.399050744542439,158.5104214870424
3500.0,3.399050744542439,169.3208516063228
3510.0,3.399050744542439,164.2335903737197
3520.0,3.399050744542439,169.3208516063228
3530.0,3.700372284337768,151.51543729221325
3540.0,3.700372284337768,191.57761949895954
3550.0,3.700372284337768,234.1834323220069
3560.0,3.700372284337768,250.0811236738904
3570.0,3.700372284337768,288.8714905724857
3580.0,3.700372284337768,304.1332742702941
3590.0,3.700372284337768,341.6518258607384
3600.0,3.700372284337768,365.1804090615261
3610.0,3.700372284337768,368.99585498597827
3620.0,3.700372284337768,395.0680688030662
3630.0,3.700372284337768,414.7812060794018
3640.0,3.700372284337768,426.8634515068332
3650.0,3.700372284337768,429.4070821231343
3660.0,3.700372284337768,455.4792959402231
3670.0,3.700372284337768,451.663850015771
3680.0,3.700372284337768,461.8383724809763
3690.0,3.700372284337768,466.92563371357943
3700.0,3.700372284337768,478.37197148693576
3710.0,3.7841307878596986,501.2646470336476
3720.0,3.7841307878596986,524.7932302344344
3730.0,3.7841307878596986,538.7831986240918
3740.0,3.7841307878596986,568.6708583656327
3750.0,3.7841307878596986,604.2816869938518
3760.0,3.7841307878596986,645.6156845087482
3770.0,3.7841307878596986,657.0620222821045
3780.0,3.7841307878596986,670.416083017686
3790.0,3.7841307878596986,686.3137743695695
3800.0,3.7841307878596986,702.847373375528
3810.0,3.7841307878596986,733.3709407711441
3820.0,3.7841307878596986,739.7300173118982
3830.0,3.7841307878596986,734.00684842522
3840.0,3.7841307878596986,749.9045397771035
3850.0,3.7841307878596986,774.7049382860414
3860.0,3.7841307878596986,772.7972153238153
3870.0,3.7841307878596986,771.5254000156643
3880.0,3.7841307878596986,784.2435530971717
3890.0,3.4567120890796215,812.2234898764856
3900.0,3.4567120890796215,754.9918010097058
3910.0,3.4567120890796215,706.0269116459051
3920.0,3.4567120890796215,657.6979299361795
3930.0,3.4567120890796215,618.9075630375843
3940.0,3.4567120890796215,592.8353492204955
3950.0,3.4567120890796215,554.0449823219002
3960.0,3.4567120890796215,531.7882144292636
3970.0,3.4567120890796215,499.35692407142153
3980.0,3.4567120890796215,479.00787914101085
3990.0,3.4567120890796215,443.39705051279174
4000.0,3.4567120890796215,442.1252352046416
4010.0,3.4567120890796215,419.8684673120049
4020.0,3.4567120890796215,396.3398841112172
4030.0,3.4567120890796215,389.3448999163889
4040.0,3.4567120890796215,384.2576386837858
4050.0,3.4567120890796215,365.8163167156012
4060.0,3.4567120890796215,363.90859375337516
4070.0,3.6461613078346566,354.36997894224487
4080.0,3.6461613078346566,359.457240174848
4090.0,3.6461613078346566,350.5545330177927
4100.0,3.6461613078346566,356.91360955854685
4110.0,3.6461613078346566,377.26265448895754
4120.0,3.6461613078346566,386.16536164601183
4130.0,3.6461613078346566,384.2576386837858
4140.0,3.6461613078346566,389.3448999163889
4150.0,3.6461613078346566,391.25262287861494
4160.0,3.6461613078346566,411.6016678090256
4170.0,3.6461613078346566,409.05803719272365
4180.0,3.6461613078346566,405.2425912682715
4190.0,3.6461613078346566,413.5093907712517
4200.0,3.6461613078346566,411.6016678090256
4210.0,3.6461613078346566,433.2225280475864
4220.0,3.6461613078346566,417.96074434977885
4230.0,3.6461613078346566,440.2175122424156
4240.0,3.6461613078346566,433.2225280475864
4250.0,3.738194576148019,430.0429897772102
4260.0,3.738194576148019,457.3870189024492
4270.0,3.738194576148019,469.46926432988056
4280.0,3.738194576148019,500.6287393795725
4290.0,3.738194576148019,508.2596312284758
4300.0,3.738194576148019,538.1472909700168
4310.0,3.738194576148019,545.778182818921
4320.0,3.738194576148019,559.7681512085784
4330.0,3.738194576148019,595.3789798367966
4340.0,3.738194576148019,598.5585181071737
4350.0,3.738194576148019,604.9175946479269
4360.0,3.738194576148019,620.1793783457354
4370.0,3.738194576148019,636.077069697618
4380.0,3.738194576148019,643.7079615465221
4390.0,3.738194576148019,631.6257161190907
4400.0,3.738194576148019,660.2415605524807
4410.0,3.738194576148019,664.6929141310087
4420.0,3.738194576148019,664.6929141310087
4430.0,3.7473033317519233,672.959713633988
4440.0,3.7473033317519233,679.3187901747413
4450.0,3.7473033317519233,662.7851911687827
4460.0,3.7473033317519233,683.1342360991933
4470.0,3.7473033317519233,688.2214973317956
4480.0,3.7473033317519233,709.8423575703573
4490.0,3.7473033317519233,707.2987269540562
4500.0,3.7473033317519233,697.1242044888509
4510.0,3.7473033317519233,712.3859881866583
4520.0,3.7473033317519233,705.3910039918301
4530.0,3.7473033317519233,711.1141728785074
4540.0,3.7473033317519233,718.7450647274115
4550.0,3.7473033317519233,735.9145713874461
4560.0,3.7473033317519233,718.1091570733365
4570.0,3.7473033317519233,723.1964183059388
4580.0,3.7473033317519233,727.6477718844668
4590.0,3.7473033317519233,725.1041412681648
4600.0,3.7473033317519233,735.2786637333702
4610.0,3.3425221056848886,722.5605106518638
4620.0,3.3425221056848886,672.3238059799121
4630.0,3.3425221056848886,622.7230089620365
4640.0,3.3425221056848886,573.7581195982359
4650.0,3.3425221056848886,515.2546154233049
4660.0,3.3425221056848886,484.09514037361305
4670.0,3.3425221056848886,428.77117446905925
4680.0,3.3425221056848886,411.6016678090256
4690.0,3.3425221056848886,382.9858233756348
4700.0,3.3425221056848886,339.1081952444373
4710.0,3.3425221056848886,326.39004216293085
4720.0,3.3425221056848886,311.76416611919745
4730.0,3.3425221056848886,296.5023824213899
4740.0,3.3425221056848886,263.4351844094719
4750.0,3.3425221056848886,254.53247725241758
4760.0,3.3425221056848886,231.00389405162986
4770.0,3.3425221056848886,237.99887824645901
4780.0,3.3425221056848886,210.01894146714412
4790.0,3.319527391616441,197.30078838563767
4800.0,3.319527391616441,183.31081999598024
4810.0,3.319527391616441,196.02897307748668
4820.0,3.319527391616441,172.50038987669987
4830.0,3.319527391616441,163.59768271964464
4840.0,3.319527391616441,164.2335903737197
4850.0,3.319527391616441,154.05906790851435
4860.0,3.319527391616441,143.88454544330904
4870.0,3.319527391616441,145.79226840553508
4880.0,3.319527391616441,122.89959285882331
4890.0,3.319527391616441,140.70500717293285
4900.0,3.319527391616441,121.6277775506723
4910.0,3.319527391616441,133.7100229781037
4920.0,3.319527391616441,129.89457705365248
4930.0,3.319527391616441,122.89959285882331
4940.0,3.319527391616441,107.63780916101575
4950.0,3.319527391616441,105.7300861987897
4960.0,3.319527391616441,119.72005458844626
4970.0,3.3849152097822843,122.26368520474826
4980.0,3.3849152097822843,115.26870100991908
4990.0,3.3849152097822843,109.54553212324092
5000.0,3.3849152097822843,119.0841469343712
5010.0,3.3849152097822843,96.19147138765942
5020.0,3.3849152097822843,120.99186989659725
5030.0,3.3849152097822843,103.82236323656365
5040.0,3.3849152097822843,113.36097804769304
5050.0,3.3849152097822843,108.27371681509081
5060.0,3.3849152097822843,89.19648719283026
5070.0,3.3849152097822843,99.3710096580356
5080.0,3.3849152097822843,104.4582708906387
5090.0,3.3849152097822843,100.6428249661866
5100.0,3.3849152097822843,95.55556373358436
5110.0,3.3849152097822843,118.44823928029615
5120.0,3.3849152097822843,127.35094643735047
5130.0,3.3849152097822843,107.00190150693982
5140.0,3.3849152097822843,113.99688570176897
5150.0,3.7390712517147064,99.3710096580356
5160.0,3.7390712517147064,152.78725260036424
5170.0,3.7390712517147064,193.48534246118558
5180.0,3.7390712517147064,264.7069997176229
5190.0,3.7390712517147064,310.49235081104734
5200.0,3.7390712517147064,349.2827177096426
5210.0,3.7390712517147064,378.53446979710765
5220.0,3.7390712517147064,429.4070821231343
5230.0,3.7390712517147064,450.3920347076209
5240.0,3.7390712517147064,459.29474186467525
5250.0,3.7390712517147064,495.5414781469694
5260.0,3.7390712517147064,507.6237235744008
5270.0,3.7390712517147064,540.6909215863178
5280.0,3.7390712517147064,555.9527052841263
5290.0,3.7390712517147064,564.8554124411806
5300.0,3.7390712517147064,601.7380563775498
5310.0,3.7390712517147064,606.1894099560778
5320.0,3.7390712517147064,618.9075630375843
5330.0,3.349173416916525,628.4461778487146
5340.0,3.349173416916525,578.209473176763
5350.0,3.349173416916525,535.6036603537157
5360.0,3.349173416916525,496.8132934551204
5370.0,3.349173416916525,467.5615413676545
5380.0,3.349173416916525,413.5093907712517
5390.0,3.349173416916525,382.34991572155974
5400.0,3.349173416916525,351.82634832594374
5410.0,3.349173416916525,321.30278093032774
5420.0,3.349173416916525,318.7591503140266
5430.0,3.349173416916525,288.8714905724857
5440.0,3.349173416916525,269.1583532961501
5450.0,3.349173416916525,251.3529389820405
5460.0,3.349173416916525,239.27069355461
5470.0,3.349173416916525,220.19346393234946
5480.0,3.349173416916525,220.19346393234946
5490.0,3.349173416916525,227.82435578125367
5500.0,3.349173416916525,192.21352715303456
5510.0,3.510553812502526,191.57761949895954
5520.0,3.510553812502526,197.30078838563767
5530.0,3.510553812502526,192.21352715303456
5540.0,3.510553812502526,183.9467276500553
5550.0,3.510553812502526,218.2857409701234
5560.0,3.510553812502526,192.84943480711053
5570.0,3.510553812502526,202.3880496182399
5580.0,3.510553812502526,195.39306542341163
5590.0,3.510553812502526,197.93669603971273
5600.0,3.510553812502526,203.6598649263909
5610.0,3.510553812502526,211.9266644293702
5620.0,3.510553812502526,204.29577258046595
5630.0,3.510553812502526,197.30078838563767
5640.0,3.510553812502526,218.92164862419847
5650.0,3.510553812502526,196.66488073156174
5660.0,3.510553812502526,212.56257208344525
5670.0,3.510553812502526,204.93168023454191
5680.0,3.510553812502526,204.29577258046595
5690.0,3.778944765075251,204.29577258046595
5700.0,3.778944765075251,255.16838490649263
5710.0,3.778944765075251,302.8614589621431
5720.0,3.778944765075251,370.2676702941284
5730.0,3.778944765075251,431.3148050853604
5740.0,3.778944765075251,472.0128949461817
5750.0,3.778944765075251,505.08009295809967
5760.0,3.778944765075251,548.3218134352221
5770.0,3.778944765075251,548.9577210892971
5780.0,3.778944765075251,588.3839956419683
5790.0,3.778944765075251,620.1793783457354
5800.0,3.778944765075251,652.6106687035774
5810.0,3.778944765075251,665.3288217850838
5820.0,3.778944765075251,675.5033442502892
5830.0,3.778944765075251,709.8423575703573
5840.0,3.778944765075251,705.3910039918301
5850.0,3.778944765075251,725.1041412681648
5860.0,3.778944765075251,732.7350331170691
5870.0,3.5665826424865084,743.5454632363494
5880.0,3.5665826424865084,744.8172785445004
5890.0,3.5665826424865084,720.6527876896376
5900.0,3.5665826424865084,700.303742759227
5910.0,3.5665826424865084,665.9647294391589
5920.0,3.5665826424865084,649.4311304332003
5930.0,3.5665826424865084,633.5334390813168
5940.0,3.5665826424865084,619.5434706916594
5950.0,3.5665826424865084,613.8203018049812
5960.0,3.5665826424865084,597.2867027990227
5970.0,3.5665826424865084,583.9326420634411
5980.0,3.5665826424865084,582.6608267552901
5990.0,3.5665826424865084,558.4963359004274
6000.0,3.5665826424865084,556.5886129382013
6010.0,3.5665826424865084,563.5835971330305
6020.0,3.5665826424865084,547.685905781147
6030.0,3.5665826424865084,540.0550139322428
6040.0,3.5665826424865084,538.1472909700168
6050.0,3.6459385569752367,541.9627368944689
6060.0,3.6459385569752367,520.9777843099831
6070.0,3.6459385569752367,531.1523067751884
6080.0,3.6459385569752367,527.3368608507363
6090.0,3.6459385569752367,520.3418766559072
6100.0,3.6459385569752367,512.7109848070039
6110.0,3.6459385569752367,523.5214149262843
6120.0,3.6459385569752367,494.90557049289436
6130.0,3.6459385569752367,512.7109848070039
6140.0,3.6459385569752367,510.1673541907019
6150.0,3.6459385569752367,519.0700613477571
6160.0,3.6459385569752367,517.162338385531
6170.0,3.6459385569752367,499.35692407142153
6180.0,3.6459385569752367,504.44418530402373
6190.0,3.6459385569752367,498.72101641734645
6200.0,3.6459385569752367,499.35692407142153
6210.0,3.6459385569752367,510.80326184477786
6220.0,3.6459385569752367,510.80326184477786
6230.0,3.4577578155030313,506.3519082662498
6240.0,3.4577578155030313,496.8132934551204
6250.0,3.4577578155030313,463.11018778912734
6260.0,3.4577578155030313,434.4943433557374
6270.0,3.4577578155030313,421.77619027423094
6280.0,3.4577578155030313,412.87348311717574
6290.0,3.4577578155030313,393.7962534949161
6300.0,3.4577578155030313,390.616715224539
6310.0,3.4577578155030313,360.093147828923
6320.0,3.4577578155030313,370.9035779482043
6330.0,3.4577578155030313,366.45222436967623
6340.0,3.4577578155030313,341.6518258607384
6350.0,3.4577578155030313,349.2827177096426
6360.0,3.4577578155030313,329.569580433307
6370.0,3.4577578155030313,323.2105038925538
6380.0,3.4577578155030313,319.3950579681017
6390.0,3.4577578155030313,312.4000737732734
6400.0,3.4577578155030313,313.0359814273485
6410.0,3.6432504638407917,327.66185747108096
6420.0,3.6432504638407917,327.02594981700594
6430.0,3.6432504638407917,327.02594981700594
6440.0,3.6432504638407917,342.9236411688894
6450.0,3.6432504638407917,360.7290554829981
6460.0,3.6432504638407917,367.72403967782725
6470.0,3.6432504638407917,377.26265448895754
6480.0,3.6432504638407917,365.1804090615261
6490.0,3.6432504638407917,391.88853053269
6500.0,3.6432504638407917,383.62173102971076
6510.0,3.6432504638407917,397.61169941936816
6520.0,3.6432504638407917,406.5144065764225
6530.0,3.6432504638407917,400.7912376897444
6540.0,3.6432504638407917,398.24760707344325
6550.0,3.6432504638407917,406.5144065764225
6560.0,3.6432504638407917,417.3248366957029
6570.0,3.6432504638407917,406.5144065764225
6580.0,3.6432504638407917,426.2275438527581
6590.0,3.7173128359486864,414.14529842532676
6600.0,3.7173128359486864,431.9507127394363
6610.0,3.7173128359486864,455.4792959402231
6620.0,3.7173128359486864,471.3769872921066
6630.0,3.7173128359486864,506.3519082662498
6640.0,3.7173128359486864,503.80827764994865
6650.0,3.7173128359486864,520.3418766559072
6660.0,3.7173128359486864,531.1523067751884
6670.0,3.7173128359486864,541.3268292403937
6680.0,3.7173128359486864,562.9476894789545
6690.0,3.7173128359486864,564.8554124411806
6700.0,3.7173128359486864,579.4812884849131
6710.0,3.7173128359486864,585.2044573715913
6720.0,3.7173128359486864,574.3940272523109
6730.0,3.7173128359486864,590.9276262582695
6740.0,3.7173128359486864,610.6407635346051
6750.0,3.7173128359486864,621.4511936538854
6760.0,3.7173128359486864,618.9075630375843
6770.0,3.309144138672096,630.3539008109407
6780.0,3.309144138672096,562.3117818248795
6790.0,3.309144138672096,505.08009295809967
6800.0,3.309144138672096,473.28471025433265
6810.0,3.309144138672096,433.2225280475864
6820.0,3.309144138672096,390.616715224539
6830.0,3.309144138672096,367.08813202375217
6840.0,3.309144138672096,321.9386885844028
6850.0,3.309144138672096,313.0359814273485
6860.0,3.309144138672096,267.886537988
6870.0,3.309144138672096,267.886537988
6880.0,3.309144138672096,234.1834323220069
6890.0,3.309144138672096,238.63478590053407
6900.0,3.309144138672096,205.56758788861697
6910.0,3.309144138672096,194.12125011526064
6920.0,3.309144138672096,163.59768271964464
6930.0,3.309144138672096,163.59768271964464
6940.0,3.309144138672096,165.50540568187068
6950.0,3.6750721574724836,156.60269852481636
6960.0,3.6750721574724836,189.66989653673346
6970.0,3.6750721574724836,206.20349554269202
6980.0,3.6750721574724836,239.27069355461
6990.0,3.6750721574724836,257.0761078687187
7000.0,3.6750721574724836,302.2255513080681
7010.0,3.6750721574724836,323.8464115466289
7020.0,3.6750721574724836,327.02594981700594
7030.0,3.6750721574724836,341.6518258607384
7040.0,3.6750721574724836,372.81130091042945
7050.0,3.6750721574724836,381.07810041340963
7060.0,3.6750721574724836,386.8012693000869
7070.0,3.6750721574724836,403.33486830604636
7080.0,3.6750721574724836,419.8684673120049
7090.0,3.6750721574724836,420.50437496608
7100.0,3.6750721574724836,434.4943433557374


==> data/validation_results.csv <==
"time","input","output","SP_simulation","PPhi_simulation","PTheta_simulation"
10.0,3.612296279662635,648.7952227791253,649.2357587129418,646.4983155563248,646.4369720144482
20.0,3.612296279662635,634.1693467353919,643.242509178994,639.5046151647143,639.3870706336335
30.0,3.612296279662635,632.8975314272418,637.7541136238235,633.0717965954402,632.9127092444434
40.0,3.612296279662635,610.6407635346051,632.7122762069265,627.1366459010571,626.9494456609119
50.0,3.612296279662635,626.5384548864886,628.0678916555446,621.6449398464399,621.4418997677594
60.0,3.612296279662635,623.9948242701865,623.7792101083344,616.5498101978164,616.3421245318838
70.0,3.612296279662635,627.1743625405636,619.8104356305107,611.8104795238263,611.6083445302461
80.0,3.612296279662635,594.1071645286465,616.1306419371786,607.3912691412835,607.2039640112831
90.0,3.612296279662635,598.5585181071737,612.7129235521807,603.2608093630804,603.0967755097313
100.0,3.612296279662635,609.368948226454,609.533724048578,599.3914023077182,599.258319838898
110.0,3.612296279662635,615.0921171131322,606.572299108733,595.7585014018118,595.663361982083
120.0,3.612296279662635,605.5535023020019,603.8102833793218,592.3402813933199,592.2894569847879
130.0,3.612296279662635,587.1121803338174,601.231338060925,589.117279529597,589.1165867161452
140.0,3.612296279662635,599.8303334153246,598.8208618937632,586.0720934276641,586.1268531920617
150.0,3.612296279662635,601.1021487234748,596.5657523639802,583.1891246720108,583.3042176229293
160.0,3.612296279662635,612.5484864968311,594.454207018924,580.4543597252954,580.63427686854
170.0,3.612296279662635,594.1071645286465,592.4755570598262,577.8551816100832,578.1040708305619
180.0,3.612296279662635,593.4712568745706,590.6201270942357,575.380207210056,575.7019156823037
190.0,3.364284671429676,590.9276262582695,588.8791162315773,573.019146083033,573.4172588621207
200.0,3.364284671429676,530.5163991211125,545.1833081379586,528.0719206664314,528.4114363990906
210.0,3.364284671429676,503.80827764994865,505.46293836813106,488.4010563152761,488.863467291385
220.0,3.364284671429676,460.5665571728262,469.3221452468292,453.3981261357216,454.0535758952908
230.0,3.364284671429676,437.0379739720385,436.45164395902844,422.4588918614693,423.3142373512604
240.0,3.364284671429676,395.7039764571421,406.5648172570458,395.0151601022682,396.04781064643174
250.0,3.364284671429676,363.90859375337516,379.37850762675833,370.5608672480287,371.73841819122663
260.0,3.364284671429676,344.8313641311155,354.6151883270963,348.66264648019353,349.95249617940704
270.0,3.364284671429676,323.8464115466289,332.07796580508676,328.95835843194106,330.3315228891584
280.0,3.364284671429676,325.11822685477983,316.037662465318,311.14929642189327,312.58132110009257
290.0,3.364284671429676,281.24059872358146,301.4379587819755,294.9902429767013,296.46087223383404
300.0,3.364284671429676,268.522445642075,288.0175910958729,280.27967258750755,281.7721183120887
310.0,3.364284671429676,264.7069997176229,275.65707894196623,266.8511016606435,268.3512915245311
320.0,3.364284671429676,244.9938624412873,264.25277015811264,254.56587433579804,256.06182453107334
330.0,3.364284671429676,236.09115528423297,253.7144245481092,243.30733778563493,244.78868411461974
340.0,3.364284671429676,234.1834323220069,243.96333158466263,232.97623071682682,234.43390459625815
350.0,3.364284671429676,197.30078838563767,234.93060773855905,223.48707808534,224.91309755005554
360.0,3.364284671429676,212.56257208344525,226.55570068652105,214.7653967781878,216.1527402319178
370.0,3.6896517223475107,209.38303381306906,218.7851022090247,206.74554352296497,208.08807761610947
380.0,3.6896517223475107,220.82937158642451,249.66668389905698,237.07211598858055,238.43185107407777
390.0,3.6896517223475107,266.61472267984897,277.8148752348814,264.62867666389764,265.90178062803096
400.0,3.6896517223475107,273.6097068746773,303.60869010946845,289.6375331835852,290.77539168866565
410.0,3.6896517223475107,317.48733500587565,327.3801637057027,312.32884585274394,313.32047776972064
420.0,3.6896517223475107,335.2927493199852,349.41524706308314,332.93103396573866,333.78834642402256
430.0,3.6896517223475107,349.9186253637177,369.95570275542366,351.66188557016324,352.40877780101243
440.0,3.6896517223475107,368.99585498597827,388.6841022784292,368.72257091241033,369.38762800625767
450.0,3.6896517223475107,381.7140080674847,402.1226585456522,384.2946936196685,384.9066926333441
460.0,3.6896517223475107,391.88853053269,414.7682953402677,398.5396789211637,399.1250750034565
470.0,3.6896517223475107,399.51942238159427,426.7467194535875,411.5996583079495,412.181363663412
480.0,3.6896517223475107,399.51942238159427,438.1184282044753,423.5991576417051,424.1961147718895
490.0,3.6896517223475107,428.13526681498416,448.93349812499855,434.647107975385,435.2743229725736
500.0,3.6896517223475107,435.7661586638884,459.23365724125983,444.8388832069404,445.5077069002388
510.0,3.6896517223475107,452.29975766984694,469.05366649504185,454.2582026039635,454.9767302976315
520.0,3.6896517223475107,451.027942361696,478.4224959735165,462.97882351756266,463.7523373272837
530.0,3.6896517223475107,433.85843570166236,487.3643332422236,471.0660021401834,471.89741280210507
540.0,3.6896517223475107,458.65883421060016,495.8994506452492,478.5777293609578,479.46799407740673
550.0,3.7235972991030204,465.0179107513534,504.0449531948831,485.5657632891676,486.5142677135915
560.0,3.7235972991030204,474.55652556248367,519.9343984893412,501.0946534053753,501.97166821989407
570.0,3.7235972991030204,503.80827764994865,535.065235952941,515.4461993830117,516.2707812815253
580.0,3.7235972991030204,503.1723699958736,549.4346040706632,528.7185696441635,529.5032766407915
590.0,3.7235972991030204,501.9005546877226,563.0331298347917,540.9974099601324,541.749665667336
600.0,3.7235972991030204,523.5214149262843,575.8486656148905,552.3592532922434,553.0824956477718
610.0,3.7235972991030204,534.3318450455646,587.8696293572152,562.8740265516886,563.5686722855833
620.0,3.7235972991030204,532.4241220833386,599.0878233032054,572.606779925301,573.2710354460627
630.0,3.7235972991030204,533.0600297374145,609.5006205862896,581.6187773325353,582.2493207218633
640.0,3.7235972991030204,551.5013517055992,619.1124482503523,589.9680917286969,590.5606436189167
650.0,3.7235972991030204,567.3990430574827,627.9355505342221,597.7098455706448,598.2596411737669
660.0,3.7235972991030204,564.2195047871056,635.9900759717914,604.8962243369976,605.3983956766737
670.0,3.7235972991030204,567.3990430574827,643.3035844463368,611.5763707970757,612.0262471317777
680.0,3.7235972991030204,580.7531037930642,649.910107190085,617.796242692817,618.1895775001001
690.0,3.7235972991030204,583.2967344093652,655.8489096913952,623.598490357497,623.9316242003475
700.0,3.7235972991030204,584.5685497175162,661.1631050165297,629.0223869436361,629.2923563335899
710.0,3.7235972991030204,595.3789798367966,665.8982471413344,634.1038246673875,634.3084272513779
720.0,3.7235972991030204,588.3839956419683,670.1010063136096,638.8753767422165,639.0132026564196
730.0,3.6214940619431095,608.733040572379,673.8179971787032,643.3664162598667,643.4368544222498
740.0,3.6214940619431095,599.8303334153246,667.2553398181619,638.0226594796011,638.0666364140974
750.0,3.6214940619431095,594.1071645286465,661.3416182249,633.0880802984652,633.1169043178686
760.0,3.6214940619431095,601.7380563775498,655.9907831670282,628.5181606900667,628.5421292608887
770.0,3.6214940619431095,598.5585181071737,651.1319748889405,624.2743387523517,624.3028169530854
780.0,3.6214940619431095,599.1944257612487,646.7061744058013,620.323034408726,620.3645330203242
790.0,3.6214940619431095,597.9226104530986,642.6637234163863,616.6348689682941,616.6971204718446
800.0,3.6214940619431095,604.9175946479269,638.9624577102778,613.1840325301171,613.2740638650141
810.0,3.6214940619431095,598.5585181071737,635.5662817734298,609.9477657440167,610.0719670926194
820.0,3.6214940619431095,599.8303334153246,632.4440658911401,606.9059312120662,607.0701203793591
830.0,3.6214940619431095,590.9276262582695,629.5687824867631,604.0406560357769,604.250138217195
840.0,3.6214940619431095,599.1944257612487,626.9168223321644,601.3360314814545,601.5956543787087
850.0,3.6214940619431095,604.9175946479269,624.4674476702028,598.7778589845934,599.0920633512756
860.0,3.6214940619431095,588.3839956419683,622.2023507345225,596.353434105703,596.7262998912181
870.0,3.6214940619431095,603.0098716857008,620.1052942567522,594.0513618326869,594.4866501520575
880.0,3.6214940619431095,585.8403650256672,618.1618163698697,591.8613979703805,592.3625891646664
890.0,3.6214940619431095,593.4712568745706,616.3589865470854,589.7743123858306,590.3446404582367
900.0,3.6214940619431095,594.7430721827216,614.6852023278318,587.7817706727204,588.4242543929953
910.0,3.6530960522313336,579.4812884849131,613.1300188970332,585.8762314199637,586.593702387778
920.0,3.6530960522313336,587.7480879878933,606.7290551558056,585.8862268203694,586.7773802072081
930.0,3.6530960522313336,585.8403650256672,600.7586321415329,585.8963154973931,586.9628491974586
940.0,3.6530960522313336,578.209473176763,595.1942805709905,585.9064982446221,587.1500977160183
950.0,3.6530960522313336,585.8403650256672,589.9984789478557,585.9167758608634,587.3391129811971
960.0,3.6530960522313336,604.9175946479269,585.1367793470351,585.9271491501463,587.5298810516575
970.0,3.6530960522313336,584.5685497175162,580.5790873715571,585.9376189217238,587.7223868068652
980.0,3.6530960522313336,577.5735655226879,576.2991720386281,585.9481859900736,587.9166139285381
990.0,3.6530960522313336,587.1121803338174,572.2740563919971,585.9588511748977,588.1125448831735
1000.0,3.6530960522313336,582.0249191012151,568.4834943516785,585.9696153011216,588.3101609057343
1010.0,3.6530960522313336,595.3789798367966,564.9095428800385,585.9804791988922,588.5094419845739
1020.0,3.6530960522313336,581.3890114471392,561.5362134961954,585.9914437035756,588.7103668476856
1030.0,3.6530960522313336,588.3839956419683,558.3491870969377,586.0025096557528,588.9129129503532
1040.0,3.6530960522313336,578.845380830838,555.3355791077445,586.0136779012153,589.1170564642873
1050.0,3.6530960522313336,583.2967344093652,552.4837448400792,586.0249492909594,589.3227722683265
1060.0,3.6530960522313336,587.7480879878933,549.7831171778246,586.0363246811796,589.5300339407827
1070.0,3.6530960522313336,588.3839956419683,547.2240704323519,586.0478049332609,589.7388137535099
1080.0,3.6530960522313336,584.5685497175162,544.7978055149947,586.0593909137699,589.9490826677713
1090.0,3.6472529872499666,594.1071645286465,542.4962525797041,586.0710834944452,590.1608103319788
1100.0,3.6472529872499666,596.0148874908725,539.082520499053,585.9533480263389,590.219308462568
1110.0,3.6472529872499666,582.0249191012151,535.840741557691,585.8354431938703,590.2776324516889
1120.0,3.6472529872499666,589.0199032960434,532.7605323802405,585.7173551595822,590.3357789974108
1130.0,3.6472529872499666,583.9326420634411,529.832399098623,585.5990700325275,590.3937448397792
1140.0,3.6472529872499666,595.3789798367966,527.0476274473182,585.4805738621437,590.4515267614961
1150.0,3.6472529872499666,583.9326420634411,524.3981898882885,585.3618526320975,590.5091215885795
1160.0,3.6472529872499666,608.0971329183039,521.876666764057,585.2428922540925,590.5665261910007
1170.0,3.6472529872499666,598.5585181071737,519.4761790626642,585.1236785616383,590.6237374832986
1180.0,3.6472529872499666,599.1944257612487,517.1903308378967,585.0041973037714,590.6807524251726
1190.0,3.6472529872499666,600.4662410693998,515.013159691737,584.8844341387257,590.7375680220523
1200.0,3.6472529872499666,591.5635339123445,512.9390940154044,584.7643746275448,590.7941813256446
1210.0,3.6472529872499666,590.9276262582695,510.9629159171818,584.6440042276331,590.8505894344573
1220.0,3.6472529872499666,591.5635339123445,509.0797289519828,584.5233082862374,590.9067894943008
1230.0,3.6472529872499666,582.0249191012151,507.2849299188861,584.4022720338561,590.9627786987655
1240.0,3.6472529872499666,593.4712568745706,505.5741841160129,584.280880577568,591.0185542896762
1250.0,3.6472529872499666,568.6708583656327,503.94340354284395,584.1591188942763,591.0741135575237
1260.0,3.6472529872499666,601.1021487234748,502.3887276228218,584.0369718238617,591.1294538418724
1270.0,3.5068908078136674,600.4662410693998,500.90650608733347,583.9144240622384,591.184572531745
1280.0,3.5068908078136674,561.0399665167286,486.3992989760651,563.9231999114669,570.5267796730783
1290.0,3.5068908078136674,543.2345522026199,472.7405775126979,545.6063988900361,551.6376864965601
1300.0,3.5068908078136674,539.4191062781678,459.89176955258785,528.828172443459,534.3608274145571
1310.0,3.5068908078136674,508.2596312284758,447.81773619852186,513.4687399663494,518.5608912575555
1320.0,3.5068908078136674,513.3468924610789,436.48512930810347,499.41840478878396,504.1166310212129
1330.0,3.5068908078136674,487.9105862980652,425.86138964554715,486.5743568278123,490.9167878346284
1340.0,3.5068908078136674,456.7511112483741,415.9142077159397,474.8391841461479,478.85787703640716
1350.0,3.5068908078136674,459.9306495187503,406.611305682623,464.1203643267624,467.8430766085693
1360.0,3.5068908078136674,449.75612705354496,397.9204296256725,454.3302572850602,457.78172623062466
1370.0,3.5068908078136674,440.2175122424156,389.8094699137732,445.3863005888493,448.5891291323687
1380.0,3.5068908078136674,423.683913236457,382.24668079218725,437.2112330722096,440.1864729539175
1390.0,3.5068908078136674,405.8784989223475,375.2013893764326,429.73325564392877,432.5007670376075
1400.0,3.5068908078136674,420.50437496608,368.6498760882287,422.88609088836165,425.46474488774874
1410.0,3.5068908078136674,398.24760707344325,362.6276157743417,416.60893450076145,419.0167116379828
1420.0,3.5068908078136674,417.96074434977885,357.551744519541,410.846308826528,413.10033425931033
1430.0,3.5068908078136674,395.7039764571421,354.45042429076756,405.5478368753761,407.66438174662113
1440.0,3.5068908078136674,391.88853053269,352.7929907916562,400.66795767792496,402.66242683591287
1450.0,3.612191156071023,388.07308460823793,351.73526664394285,396.1656031025636,398.05252199771905
1460.0,3.612191156071023,372.81130091042945,356.29102613501436,396.0069133025607,397.7696652391284
1470.0,3.612191156071023,389.980807570464,360.48395716117585,395.85703883854325,397.5020444775672
1480.0,3.612191156071023,381.7140080674847,364.16078778464356,395.71550561882566,397.2488912858446
1490.0,3.612191156071023,372.81130091042945,366.9291153430026,395.5818632945629,397.00947008781617
1500.0,3.612191156071023,372.81130091042945,368.5535911819855,395.45568427208366,396.7830774516596
1510.0,3.612191156071023,382.9858233756348,369.39661528384926,395.3365627418526,396.56904130367076
1520.0,3.612191156071023,369.6317626400533,369.84306538803514,395.22411372729226,396.366720078722
1530.0,3.612191156071023,388.07308460823793,370.088648721822,395.1179721560898,396.17550182159795
1540.0,3.612191156071023,382.9858233756348,370.22728263242794,395.0177919560815,395.9948032516744
1550.0,3.612191156071023,375.3549315267315,370.3067700473199,394.92324517734164,395.824068801819
1560.0,3.612191156071023,370.2676702941284,370.3527630482586,394.8340211416987,395.6627696409623
1570.0,3.612191156071023,368.99585498597827,370.3795178224002,394.749825620548,395.51040268849874
1580.0,3.612191156071023,386.8012693000869,370.39513002972524,394.6703800415276,395.36648962752525
1590.0,3.612191156071023,389.3448999163889,370.4042568384954,394.5954207243629,395.2305759228934
1600.0,3.612191156071023,387.43717695416285,370.4095980151459,394.5246981459611,395.10222984913287
1610.0,3.612191156071023,388.70899226231296,370.4127257237107,394.4579762346491,394.9810415324904
1620.0,3.612191156071023,391.25262287861494,370.4145579308678,394.3950316932862,394.86662201060716
1630.0,3.418474675124625,375.3549315267315,370.41563146537686,394.3356533508515,394.7586023127204
1640.0,3.418474675124625,356.2777019044709,353.34437114495364,377.6103929259682,378.19025727948167
1650.0,3.418474675124625,340.3800105525874,338.27574246007856,362.53211348187153,363.2341261407159
1660.0,3.418474675124625,334.0209340118342,328.37046342650547,348.90217686044565,349.69725916849075
1670.0,3.418474675124625,309.8564431569714,319.3799903646019,336.5482873152188,337.41286121118503
1680.0,3.418474675124625,318.1232426599507,311.09272037310967,325.3215308443572,326.2369728450853
1690.0,3.418474675124625,290.77921353471174,303.4451539848528,315.0932984978048,316.04527186726114
1700.0,3.418474675124625,290.14330588063666,296.3834204814356,305.75238402487093,306.73017133667906
1710.0,3.418474675124625,287.5996752643347,289.8587319362619,297.2023901787729,298.1982820834683
1720.0,3.418474675124625,278.0610604532053,283.8267909760418,289.359484631949,290.3682446509264
1730.0,3.418474675124625,274.2456145287532,278.24736612759546,282.1504960571589,283.1689032059567
1740.0,3.418474675124625,269.79426095022603,273.0838978469125,275.5113171685713,276.5377801946183
1750.0,3.418474675124625,267.25063033392405,268.30313420769716,269.38557307247635,270.41980731409126
1760.0,3.418474675124625,252.6247542901915,263.87479846444904,263.7235129926965,264.76627062593957
1770.0,3.418474675124625,252.6247542901915,259.7712887274064,258.4810870590343,259.53393233920764
1780.0,3.418474675124625,248.17340071166436,255.9674085370619,253.61917498044136,254.68429726396158
1790.0,3.418474675124625,230.3679863975548,252.4401262861117,249.10293879259302,250.18299729678336
1800.0,3.418474675124625,240.54250886276012,249.16836102437358,244.9012768497223,245.99927213586034
1810.0,3.6324184352078435,239.27069355461,246.13279204920153,240.98636056654732,242.10552858168586
1820.0,3.6324184352078435,243.08613947906125,262.4278712111113,256.0122893173459,257.13830237358286
1830.0,3.6324184352078435,267.886537988,277.3933043789732,269.80803572645794,270.90805095627206
1840.0,3.6324184352078435,286.32785995618457,291.1657768176223,282.46099685458967,283.5143625004891
1850.0,3.6324184352078435,279.3328757613554,303.8672176066965,294.0571383598767,295.0524007400314
1860.0,3.6324184352078435,268.522445642075,315.6060440480442,304.67985087347665,305.61222700303705
1870.0,3.6324184352078435,307.3128125406703,326.4783887599839,314.40896982889444,315.2783079032725
1880.0,3.6324184352078435,309.8564431569714,336.5693158287885,323.32004446652616,324.1292401973154
1890.0,3.6324184352078435,313.6718890814235,345.95397293829836,331.4838663519404,332.23767504023044
1900.0,3.6324184352078435,325.11822685477983,354.6978834346979,338.96622879508175,339.67040339614255
1910.0,3.6324184352078435,339.7441028985124,362.8405933167277,345.8278730954067,346.48856022562404
1920.0,3.6324184352078435,332.11321104960814,370.1281596309233,352.1245755578536,352.74790898052737
1930.0,3.6324184352078435,352.4622559800188,374.88028175809694,357.9073339221294,358.49917491343734
1940.0,3.6324184352078435,346.1031794392656,377.72298822499084,363.2226190759336,363.78840308841035
1950.0,3.6324184352078435,362.00087079114905,379.95778368536224,368.1126654230396,368.65732353895515
1960.0,3.6324184352078435,353.7340712881698,381.89957738383254,372.615779990013,373.14371134832186
1970.0,3.6324184352078435,362.63677844522414,383.65578312931234,376.76665590919976,377.28173352429843
1980.0,3.6324184352078435,368.99585498597827,385.27367653916417,380.5966802925825,381.1022775752813
1990.0,3.3627331385509684,374.7190238726555,386.77801942622347,384.1342298484613,384.63325888147716
2000.0,3.3627331385509684,346.73908709334154,361.1466886101287,360.6237691639406,361.3150607096881
2010.0,3.3627331385509684,334.0209340118342,337.7782355170072,339.52996684299876,340.3734643733057
2020.0,3.3627331385509684,314.30779673549944,320.3908556456896,320.5143800351365,321.47578917993155
2030.0,3.3627331385509684,286.32785995618457,305.23331517405023,303.29910188043243,304.34987292841305
2040.0,3.3627331385509684,287.5996752643347,291.3115760474707,287.6563806015156,288.7728871406106
2050.0,3.3627331385509684,255.16838490649263,278.4971576250139,273.3989795276693,274.5615328268108
2060.0,3.3627331385509684,246.90158540351334,266.68019274890116,260.3719247581267,261.56389058569823
2070.0,3.3627331385509684,237.36297059238396,255.76520367300125,248.44574602418092,249.65284805920413
2080.0,3.3627331385509684,222.73709454865056,245.66909496446107,237.51108174640152,238.72089395196735
2090.0,3.3627331385509684,220.19346393234946,236.31932672305504,227.47444156918002,228.67604002061614
2100.0,3.3627331385509684,204.93168023454191,227.6523003238252,218.25491349796874,219.43864969030005
2110.0,3.3627331385509684,215.10620269974723,219.61196455571667,209.78162475002324,210.9389842167718
2120.0,3.3627331385509684,189.66989653673346,212.14863130359186,201.99179533338045,203.1153111979106
2130.0,3.3627331385509684,204.29577258046595,205.2179808175747,194.8292526972408,195.91245060917834
2140.0,3.3627331385509684,187.76217357450741,198.78023325347365,188.2433015736739,189.28065902065092
2150.0,3.3627331385509684,200.48032665601386,192.7994630129705,182.18786476605885,183.1747734207827
2160.0,3.3627331385509684,186.49035826635642,187.2430339087813,176.6208284448041,177.55355280350028
2170.0,3.460769193984356,186.49035826635642,182.0811354167642,171.50354004156378,172.3791691143742
2180.0,3.460769193984356,174.40811283892504,177.31364347907467,170.44419173163652,171.52288248145427
2190.0,3.460769193984356,179.49537407152815,172.88213386162286,169.37098961940396,170.65089870193142
2200.0,3.460769193984356,178.22355876337713,168.76550060807816,168.28454693909018,169.7634008078951
2210.0,3.460769193984356,166.7772209900217,164.94254527376938,167.18554567657725,168.86062105604287
2220.0,3.460769193984356,161.05405210334354,161.3931982749358,166.07473681992377,167.9428433849815
2230.0,3.460769193984356,164.86949802779563,158.09868093803775,164.9529399837321,167.0104056687549
2240.0,3.460769193984356,161.05405210334354,155.04146079839018,163.82104236248782,166.06370171779153
2250.0,3.460769193984356,161.6899597574186,152.2051703758805,162.67999697718517,165.10318297711
2260.0,3.460769193984356,167.41312864409676,149.57452524540608,161.53082019055535,164.1293598712643
2270.0,3.460769193984356,171.8644822226239,147.13524855172327,160.3745884788433,163.14280274630343
2280.0,3.460769193984356,145.79226840553508,144.87400266205648,159.21243446205185,162.1441423611006
2290.0,3.460769193984356,157.23860617889142,142.77832723358074,158.04554220952627,161.13406988387243
2300.0,3.460769193984356,165.50540568187068,140.83658276750458,156.87514185324534,160.11333635462975
2310.0,3.460769193984356,169.3208516063228,139.03789880720097,155.70250355672434,159.082751580686
2320.0,3.460769193984356,157.23860617889142,137.3721260799436,154.5289309024862,158.04318244016014
2330.0,3.460769193984356,161.05405210334354,135.82979201879814,153.35575377507323,156.99555057754296
2340.0,3.460769193984356,157.23860617889142,134.40205921824108,152.18432082903416,155.9408294856758
2350.0,3.3684685562524614,159.14632914111746,133.0806864724849,151.01599164174854,154.8800409796936
2360.0,3.3684685562524614,166.7772209900217,132.55525154639466,148.47938567352813,152.04959041357822
2370.0,3.3684685562524614,141.3409148270079,132.06989444804478,146.1410069226443,149.43832119122973
2380.0,3.3684685562524614,152.15134494628919,131.62160374359732,143.98513217574106,147.02911661130014
2390.0,3.3684685562524614,163.59768271964464,131.20758787441173,141.99728866206712,144.80618745389373
2400.0,3.3684685562524614,156.60269852481636,130.82525998319844,140.16415831770047,142.75497336349864
2410.0,3.3684685562524614,146.42817605961102,130.47222367031046,138.47348851347755,140.8620510932688
2420.0,3.3684685562524614,168.0490362981718,130.14625963796573,136.914008868746,139.11504897271587
2430.0,3.3684685562524614,152.15134494628919,129.84531318038376,135.47535383950625,137.5025671349759
2440.0,3.3684685562524614,147.69999136776113,129.56748247818174,134.14799080094997,136.01410314625693
2450.0,3.3684685562524614,150.8795296381382,129.31100765592464,132.9231533557916,134.63998274152465
2460.0,3.3684685562524614,147.06408371368607,129.0742605624504,131.7927796010674,133.37129540331767
2470.0,3.3684685562524614,141.976822481083,128.85573523448565,130.7494550835127,132.19983453627833
2480.0,3.3684685562524614,148.97180667591215,128.65403900511217,129.7863601709606,131.11804199633104
2490.0,3.3684685562524614,151.51543729221325,128.4678842198175,128.89722156641588,130.1189567355074
2500.0,3.3684685562524614,151.51543729221325,128.29608052413866,128.0762676934065,129.19616732433886
2510.0,3.3684685562524614,156.60269852481636,128.13752768826873,127.31818768607451,128.3437681153042
2520.0,3.3684685562524614,139.43319186478186,127.9912089354174,126.61809372498334,127.55631881391318
2530.0,3.388852712494339,152.15134494628919,127.85618474217702,125.97148646936657,126.82880722894444
2540.0,3.388852712494339,158.5104214870424,130.0897180979196,126.4149276113366,127.3744759363762
2550.0,3.388852712494339,140.70500717293285,132.15373368510177,126.83699850278725,127.8926122915833
2560.0,3.388852712494339,156.60269852481636,134.06190255392633,127.23862640259446,128.384454166657
2570.0,3.388852712494339,150.8795296381382,135.82665495525868,127.62070904876941,128.85120081496046
2580.0,3.388852712494339,141.3409148270079,137.45931692326496,127.98411440227045,129.29401198743014
2590.0,3.388852712494339,137.52546890255582,138.97022779610512,128.32968056276317,129.7140073853964
2600.0,3.388852712494339,156.60269852481636,140.3688419647311,128.65821583533148,130.11226640724604
2610.0,3.388852712494339,147.69999136776113,141.66381747863034,128.97049892880077,130.4898281499507
2620.0,3.388852712494339,154.69497556259032,142.86309362370218,129.26727926795013,130.84769163006007
2630.0,3.388852712494339,145.15636075146003,143.97395918570524,129.54927740345022,131.186816192169
2640.0,3.388852712494339,146.42817605961102,145.0031127964216,129.8171855048462,131.50812207608308
2650.0,3.388852712494339,157.23860617889142,145.95671650910546,130.07166792331694,131.812491116914
2660.0,3.388852712494339,141.976822481083,146.84044355005736,130.31336181225896,132.10076755512642
2670.0,3.388852712494339,135.61774594032977,147.65952103302766,130.54287779497963,132.3737589361322
2680.0,3.388852712494339,143.24863778923398,148.41876829401843,130.76080066992787,132.63223708138966
2690.0,3.388852712494339,154.05906790851435,149.12263139933032,130.96769014494927,132.87693911511514
2700.0,3.388852712494339,134.34593063217963,149.77521429430536,131.16408159302355,133.10856853267563
2710.0,3.679383131330917,136.88956124848076,150.38030699020226,131.35048682283625,133.32779629849756
2720.0,3.679383131330917,172.50038987669987,185.32049541885016,165.44597260091572,167.83419460555052
2730.0,3.679383131330917,194.75715776933657,216.93313405957036,196.6674562621988,199.2247367925089
2740.0,3.679383131330917,225.28072516495257,245.6432659125637,225.1977105997746,227.75138971900944
2750.0,3.679383131330917,248.17340071166436,271.82398315813043,251.21169669295125,253.65196467432668
2760.0,3.679383131330917,278.6969681072803,295.8063359274928,274.891287303792,277.15929245559755
2770.0,3.679383131330917,304.7691819243692,317.88198341071177,296.42589757444154,298.5001560712657
2780.0,3.679383131330917,323.8464115466289,338.3045470383752,316.0069654962594,317.89085790332103
2790.0,3.679383131330917,327.66185747108096,357.2916446810277,333.8212620193511,335.53298640957644
2800.0,3.679383131330917,342.28773351481345,375.01823661125877,350.0454656434196,351.6107209172626
2810.0,3.679383131330917,358.8213325207729,389.20492884750325,364.8427360359261,366.2898057123436
2820.0,3.679383131330917,359.457240174848,400.28255424557767,378.36113712343627,379.7178298338579
2830.0,3.679383131330917,367.08813202375217,410.7133564547688,390.73343741556175,392.025347569356
2840.0,3.679383131330917,397.61169941936816,420.58339303923395,402.07779198969683,403.3274422547747
2850.0,3.679383131330917,402.6989606519704,429.9409648026561,412.49890677803114,413.72544914757384
2860.0,3.679383131330917,414.7812060794018,438.8270150742032,422.0894055345525,423.3086576873634
2870.0,3.679383131330917,407.1503142304976,447.2767520327794,430.93122307162895,432.1558926747379
2880.0,3.679383131330917,426.2275438527581,455.3205526171902,439.0969245021937,440.3369276070131
2890.0,3.627931449190327,439.58160458833964,462.98471870597274,446.6509013083889,447.91371691500797
2900.0,3.627931449190327,424.31982089053207,459.4410116639743,445.6543243367982,446.9082780302898
2910.0,3.627931449190327,447.8484040913189,456.0695670241802,444.6938650983715,445.9377354521108
2920.0,3.627931449190327,436.40206631796343,452.86307432557817,443.7690716009887,445.0017851323274
2930.0,3.627931449190327,447.8484040913189,449.81450120405003,442.87940603034787,444.1000287267666
2940.0,3.627931449190327,451.027942361696,446.91707182762445,442.02425484296504,443.23198350725363
2950.0,3.627931449190327,455.4792959402231,444.164250084763,441.2029384841632,442.3970920209616
2960.0,3.627931449190327,449.1202193994699,441.5497265016678,440.4147206566032,441.5947314050936
2970.0,3.627931449190327,452.935665323922,439.06740804861,439.65881708365515,440.82422228454647
2980.0,3.627931449190327,463.11018778912734,436.7114101496618,438.9344037285973,440.0848371980546
2990.0,3.627931449190327,453.57157297799705,434.4760503397765,438.2406244452151,439.3758085142182
3000.0,3.627931449190327,461.2024648269013,432.3558431217947,437.57659804789216,438.69633581274815
3010.0,3.627931449190327,461.8383724809763,430.34549566682807,436.9414247998329,438.04559271823524
3020.0,3.627931449190327,461.2024648269013,428.4399040772343,436.33419232676,437.4227331838652
3030.0,3.627931449190327,456.7511112483741,426.6341499942705,435.7539809704577,436.82689723086855
3040.0,3.627931449190327,459.9306495187503,424.92349738440396,435.1998686020472,436.2572161562773
3050.0,3.627931449190327,466.92563371357943,423.3033893807954,434.67093491906974,435.7128172269072
3060.0,3.627931449190327,468.19744902173045,421.76944509106227,434.1662652534812,435.1928278815725
3070.0,3.4768397920243443,468.83335667580553,420.3174563102951,433.6849539197039,434.69637946652585
3080.0,3.4768397920243443,456.7511112483741,406.7613151207263,421.9776902234879,422.98862658940703
3090.0,3.4768397920243443,445.3047734750178,394.14999977545574,411.3599950945254,412.36102357581973
3100.0,3.4768397920243443,420.50437496608,382.43044676765317,401.7219134580004,402.70532528233014
3110.0,3.4768397920243443,416.68892904162783,371.54980693766527,392.9630937416343,393.92315854076395
3120.0,3.4768397920243443,397.61169941936816,361.46516638060615,384.99256945610927,385.9255527963134
3130.0,3.4768397920243443,382.34991572155974,352.43274988392045,377.7283288041818,378.632355528788
3140.0,3.4768397920243443,386.16536164601183,346.7934046041024,371.09674923744,371.9715824574516
3150.0,3.4768397920243443,365.8163167156012,342.9371507464622,365.03195830105057,365.87874210471165
3160.0,3.4768397920243443,372.1753932563544,339.61068168777473,359.4751660544485,360.29616338257114
3170.0,3.4768397920243443,356.2777019044709,336.59199829476654,354.374000632579,355.1723455865213
3180.0,3.4768397920243443,355.0058865963208,333.8146627882898,349.68186779567765,350.46134303470086
3190.0,3.4768397920243443,340.3800105525874,331.2485045180896,345.3573473722542,346.12219138904567
3200.0,3.4768397920243443,344.1954564770395,328.87408411257127,341.3636338074446,342.1183790425138
3210.0,3.4768397920243443,332.11321104960814,326.6759575810585,337.66802405212394,338.4173644552293
3220.0,3.4768397920243443,323.2105038925538,324.6406509391968,334.2414533172617,334.99013864848865
3230.0,3.4768397920243443,323.2105038925538,322.75596898795607,331.05807742527514,331.81083097769505
3240.0,3.4768397920243443,331.47730339553306,321.010717681087,328.0948993569856,328.85635563134196
3250.0,3.730088819535342,325.11822685477983,319.3945657434781,325.3314369296627,326.1060959222096
3260.0,3.730088819535342,354.36997894224487,351.5459840901924,356.7723790135425,357.1843443494505
3270.0,3.730088819535342,372.81130091042945,381.5192534971278,385.2200512865369,385.34787342903974
3280.0,3.730088819535342,391.88853053269,406.70520481828066,411.07766629183766,410.9980472021639
3290.0,3.730088819535342,411.6016678090256,428.7582332764223,434.6846260821637,434.4640340673154
3300.0,3.730088819535342,435.7661586638884,449.7164393367006,456.3190457751257,456.01117304864806
3310.0,3.730088819535342,446.5765887831688,469.69260441145707,476.2056161009724,475.8516862236236
3320.0,3.730088819535342,478.37197148693576,488.7619084969883,494.525226276731,494.1554594646085
3330.0,3.730088819535342,493.63375518474334,506.96874091569526,511.42443979358853,511.05982211857497
3340.0,3.730088819535342,498.0851087632705,524.3327454863548,527.02394994922,526.6779250614325
3350.0,3.730088819535342,524.1573225803593,540.8546662673884,541.4256866418059,541.1056340816936
3360.0,3.730088819535342,526.7009531966604,556.5220606603533,554.7185054842236,554.426987708803
3370.0,3.730088819535342,539.4191062781678,571.3148343195246,566.9825102034669,566.718320072986
3380.0,3.730088819535342,541.3268292403937,585.210448926095,578.2921217706767,578.051175552101
3390.0,3.730088819535342,560.4040588626534,598.1885843533976,588.718050501028,588.4941660637623
3400.0,3.730088819535342,576.3017502145369,610.2350177716619,598.3283614568629,598.1139478648747
3410.0,3.730088819535342,587.1121803338174,621.3445184992784,607.1888464357487,606.9755166327395
3420.0,3.730088819535342,583.2967344093652,631.5226400753995,615.3629215025737,615.1420287804644
3430.0,3.3637784322011637,597.2867027990227,640.7864001801398,622.9112540638644,622.6743475976414
3440.0,3.3637784322011637,550.8654440515232,592.0301273591833,572.0863037824873,571.5762132035717
3450.0,3.3637784322011637,505.08009295809967,547.9475322637902,527.1610312041976,526.7056301826228
3460.0,3.3637784322011637,468.83335667580553,507.8883904561952,487.5164914987065,487.28151468395504
3470.0,3.3637784322011637,438.94569693426456,471.4450669359541,452.5408705556229,452.5820098279577
3480.0,3.3637784322011637,392.52443818676505,438.3032642375569,421.62715641425524,421.9385212269106
3490.0,3.3637784322011637,384.2576386837858,408.1738264930098,394.20554265201946,394.7537091076449
3500.0,3.3637784322011637,335.92865697406023,380.7714634045436,369.76936972621337,370.5129511102881
3510.0,3.3637784322011637,327.02594981700594,355.8162212111641,347.8853484786016,348.7843909661732
3520.0,3.3637784322011637,315.57961204364955,333.08497602530775,328.1917834990075,329.2113092302748
3530.0,3.3637784322011637,293.9587518050888,316.8443123897887,310.3905680658587,311.5012257951372
3540.0,3.3637784322011637,269.79426095022603,302.1136883467708,294.23711596076157,295.414624659299
3550.0,3.3637784322011637,265.34290737169795,288.5751202963162,279.5304978522312,280.75473048404746
3560.0,3.3637784322011637,255.16838490649263,276.1072926185445,266.10476007167233,267.35884506372383
3570.0,3.3637784322011637,233.54752466793184,264.6051361936021,253.82169900162262,255.09127847608346
3580.0,3.3637784322011637,232.27570935978085,253.9772283214872,242.56503544474396,243.83770792780538


==> data/validation_results_simulation.csv <==
"time","input","output","SP_simulation","PPhi_simulation","PTheta_simulation"
2.0,0.7396206598864331,2.6268090047560557,2.296738192053421,2.6026629950882483,2.515093533674235
3.0,0.7396206598864331,3.1398145175975567,2.510462418567637,3.1120491349092703,3.022700478745673
4.0,0.7396206598864331,2.6658518102673563,1.9629468126946565,2.6123399527191267,2.581234494377964
5.0,-0.7445071021408705,2.1295774824923264,1.9133613181601108,2.0423133237389575,2.0192521100985767
6.0,-0.7445071021408705,0.2151033138551176,0.30292986314704445,-0.1831681613998739,0.06527279223641691
7.0,-0.7445071021408705,-3.2374178566090945,-2.8066537405337653,-3.171278181048385,-2.9983804456888943
8.0,-0.7445071021408705,-3.4924047191029755,-2.80898749783439,-3.5617717361682226,-3.396626287982454
9.0,-0.7445071021408705,-2.6606543440443158,-2.003945814756974,-2.8636000691666026,-2.7581435512741423
10.0,-0.6085075626113596,-1.9150123743964451,-1.6171602013706006,-2.041154105142492,-2.0238964484002766
11.0,-0.6085075626113596,-1.3602859548579112,-1.2925500077971517,-1.3094630267580356,-1.3412957583577045
12.0,-0.6085075626113596,-0.8291050096056062,-0.978118606220236,-0.7004572827812136,-0.7284443560383157
13.0,-0.6085075626113596,-0.12426385053895843,-0.7951054365174038,-0.02126279847359147,-0.02871709959391938
14.0,-0.6085075626113596,0.25208002488498876,-0.6983381950888007,0.17105754897032238,0.08194771823432821
15.0,-1.7234565107957984,-0.46756588646771646,-0.6545689588242629,-0.457164219500831,-0.7378202177425687
16.0,-1.7234565107957984,-2.184407293152179,-1.644653439608651,-2.1016055345545817,-2.247043991174392
17.0,-1.7234565107957984,-3.3655636863908303,-3.2218823673310792,-3.3286062457104197,-3.354391955888995
18.0,-1.7234565107957984,-3.8082023974306156,-3.6800199755188103,-3.8554930292145837,-3.8277150348553772
19.0,-1.7234565107957984,-3.808007908497704,-3.7939157886653847,-3.9164592238114286,-3.877485253893931
20.0,-0.6756156074023714,-3.6750604996753617,-3.822193228446299,-3.8097807994292867,-3.7695541571509787
21.0,-0.6756156074023714,-2.701506350952347,-3.0493372850853406,-2.836500637174188,-2.8355939383997817
22.0,-0.6756156074023714,-1.8206272779656696,-1.9572243744299695,-1.8442945115839704,-1.8967721219613085
23.0,-0.6756156074023714,-1.2896882125420708,-1.4525297991026291,-1.1409062282526747,-1.2150045480543137
24.0,-0.6756156074023714,-0.8179189935795935,-1.202503864263496,-0.607948955833831,-0.6552547276669551
25.0,0.5566463333701307,-0.2284931935453371,-1.068714515116103,-0.017938736098177827,-0.04546609215514407
26.0,0.5566463333701307,1.253611935152385,0.16395465557477748,1.415751735494435,0.9766205895017137
27.0,0.5566463333701307,1.6829129601592794,2.146029385453103,1.733051980175084,1.295384591175569
28.0,0.5566463333701307,1.553224839950379,2.1083543979178807,1.5463075013535834,1.1819566179055645
29.0,0.5566463333701307,1.2313945806401916,1.3483876959832763,1.2171659699558484,0.9074093448545283
30.0,-0.8615844731669183,0.7760930727200249,1.0768778973152922,0.859781420104691,0.5804194780773793
31.0,-0.8615844731669183,-1.3660433456509067,-0.7292050845309055,-1.0840096783380604,-1.2392949549687833
32.0,-0.8615844731669183,-2.287723633360658,-2.1748473661345824,-2.1665573707399886,-2.131921013420431
33.0,-0.8615844731669183,-2.3673756274218727,-2.0026169998102614,-2.3971300909944295,-2.2875666518835334
34.0,-0.8615844731669183,-2.1553146098046305,-1.8527064988534383,-2.2201305252976273,-2.1255216861021093
35.0,0.5180851077313978,-1.9428891236108197,-1.7824347835200265,-1.945843139001116,-1.8999313971722784
36.0,0.5180851077313978,-0.5397988730522327,-0.40952611129192684,-0.39611582978504584,-0.6527897676429957
37.0,0.5180851077313978,2.307853602252919,2.100111680778844,2.3277478251702965,1.7889109747311494
38.0,0.5180851077313978,2.653517170105389,2.026241498958197,2.638216795820346,2.192575416684009
39.0,0.5180851077313978,2.0760222570587126,1.227748028640017,2.0160900505980996,1.7492862803948914
40.0,1.2482298080972933,1.467274231911364,0.8917904474999785,1.338227555558043,1.1604062196485285
41.0,1.2482298080972933,1.6653058298267416,1.3289923461727595,1.6159422389539528,1.5030257883404594
42.0,1.2482298080972933,2.4112590354454326,2.679956212074929,2.5343284165229076,2.369377447566242
43.0,1.2482298080972933,3.075026484176227,3.071572041824445,3.256679537366409,3.0900548600972546
44.0,1.2482298080972933,3.3900369424789853,3.276509044881437,3.5424731485147833,3.444766313280039
45.0,1.1691129549524617,3.443159590727705,3.4921237730630312,3.5485410745355956,3.5212715327705455
46.0,1.1691129549524617,3.3021737825004713,3.552839222136627,3.3679571931384653,3.3830740303303646
47.0,1.1691129549524617,3.1483219102466102,3.5069347777292403,3.201394753815107,3.213359677511223
48.0,1.1691129549524617,3.0673980547976005,3.484074128000797,3.128739068961578,3.1106190511850094
49.0,1.1691129549524617,3.048681867332069,3.4785597278347544,3.1221742025661845,3.075526686420405
50.0,-0.09301787986362445,3.057950204867187,3.4781098426210253,3.1383158319868962,3.077857786482854
51.0,-0.09301787986362445,1.6613142825838445,1.5173230894947896,1.4874069196244466,1.4571179642274577
52.0,-0.09301787986362445,0.07413970974708574,-0.3676421529156096,-0.2612233069308741,-0.38602836043189864
53.0,-0.09301787986362445,-2.073692226355442,-1.8940239812040076,-1.7784319135251139,-1.9154605181207551
54.0,-0.09301787986362445,-1.7787914068192794,-0.7564065969226582,-1.5361730835630016,-1.5515891085286535
55.0,-1.2924032572712176,-0.7952465043958501,0.5166454522664616,-0.5585848941466047,-0.5338449164141047
56.0,-1.2924032572712176,-0.3397108824762389,-0.381561689170262,-0.10966568717904294,-0.5497085463303044
57.0,-1.2924032572712176,-0.627992861819198,-2.1022951713254296,-0.8507751241165634,-1.0862704796185547
58.0,-1.2924032572712176,-1.3665693839200057,-2.7156322672356175,-1.7156408384845048,-1.7949516565958428
59.0,-1.2924032572712176,-2.095811537021126,-2.887565906085774,-2.425352145724998,-2.418979388224551
60.0,-0.011873256212467763,-2.622353541516942,-2.9402028189531952,-2.8261548075940923,-2.785068475529401
61.0,-0.011873256212467763,-1.7346606404751403,-1.841602246048496,-1.7939245325339512,-1.7143825262394123
62.0,-0.011873256212467763,-0.4560183089533569,-0.08248302478217644,-0.3270041395211015,-0.25789345238022754
63.0,-0.011873256212467763,1.5946223362264051,1.1563229044752839,1.7191967971485533,1.7601504577307738
64.0,-0.011873256212467763,1.3678424977789168,0.8200446117668522,1.495656281390139,1.3157586287605565
65.0,0.5791314456642672,0.2753770953632892,-0.7779015874015066,0.4704229632578077,0.1232057314932909
66.0,0.5791314456642672,-0.8827710568835049,-0.683129058642539,-0.734876747867259,-0.8458104722594171
67.0,0.5791314456642672,0.028453281666673096,1.4358268170148627,0.009331679792702559,0.1524437509599616
68.0,0.5791314456642672,1.7957268703142808,1.952949957005071,1.6608788014472935,2.0757859084006127
69.0,0.5791314456642672,2.1198158397891844,1.384590163921033,2.003695732147025,2.264600367552603
70.0,-0.6803112469849499,1.8557130066409377,1.1290278422727906,1.7598641956810688,1.8076418330387893
71.0,-0.6803112469849499,0.15414935428888263,-0.3490126277205634,-0.17923055711913033,0.027955548119641033
72.0,-0.6803112469849499,-2.909673946912905,-1.8897538840025332,-2.753721102667364,-2.8350332897633765
73.0,-0.6803112469849499,-3.14379813052401,-1.6228248776271867,-3.140555101025687,-3.1786730082334635
74.0,-0.6803112469849499,-2.41201370991588,-1.3115250370960148,-2.5580786976691408,-2.5500232875024493
75.0,-0.26007710474968765,-1.74456088382889,-1.1383032389302508,-1.8221034664420352,-1.8279580145972438
76.0,-0.26007710474968765,-0.9054321316667923,-0.5546457674090568,-0.8350523764038488,-0.8089985103324153
77.0,-0.26007710474968765,0.3847800384474745,0.24464831649109722,0.3811227022250054,0.5086268108587683
78.0,-0.26007710474968765,0.8109576837659712,0.5684977618877314,0.8678772476793228,0.6383732449607985
79.0,-0.26007710474968765,-0.1614685956686739,0.05784486874428027,-0.08706681712492773,-0.41824665413695705
80.0,0.29049659536661193,-1.310212908783403,-0.6047918425215469,-1.2165748938008814,-1.1285735721513852
81.0,0.29049659536661193,-0.6249943044701617,0.09272033848559112,-0.502126211709772,-0.2387998984210657
82.0,0.29049659536661193,1.2594374663156453,1.3834947559193314,1.355637943890893,1.6622098808226584
83.0,0.29049659536661193,1.5383219097625338,1.0500330150513069,1.5269799368126238,1.6267119907166478
84.0,0.29049659536661193,1.0313641554391038,0.06303923734426631,1.0007201151520402,0.9148778987928923
85.0,-0.3635063874585489,0.0647431219532024,-0.7277303996551354,0.16883860327342656,-0.005031111705300464
86.0,-0.3635063874585489,-1.530162765222367,-0.47496931197891296,-1.4343069922732632,-1.3217464051823524
87.0,-0.3635063874585489,-1.5985566616619333,0.009610857577631157,-1.6059180422064072,-1.408054819155235
88.0,-0.3635063874585489,-1.0737639904556386,0.21829874650898162,-1.1074820245873205,-0.9181742809969672
89.0,-0.3635063874585489,-0.17875050098000175,0.04161320421446952,-0.32135376624877016,-0.09223091960035278
90.0,1.2477922679206213,0.7786974283136447,-0.23396158391197394,0.7701318292564013,0.7538241340063886
91.0,1.2477922679206213,1.6817234007394282,0.9018822784852546,1.534125088890072,1.7056181081880206
92.0,1.2477922679206213,2.6736747836719235,2.6597517092730523,2.6341563814060565,2.723551009791835
93.0,1.2477922679206213,3.2852316393844716,3.0518265556599724,3.356810415373184,3.33642257700967
94.0,1.2477922679206213,3.4790489550248798,3.2661619077030877,3.5872287961640548,3.5433978587384614
95.0,0.2717241364145167,3.4506929378755604,3.4826995913520746,3.5521868016252247,3.5268775200779827
96.0,0.2717241364145167,2.2719950431595843,2.199731072409813,2.1772784494077544,2.2226789077394598
97.0,0.2717241364145167,1.0915341257759612,0.7439620879668754,0.8391947878859388,0.8296694910583506
98.0,0.2717241364145167,-0.26188371371842817,-0.10073986722733362,-0.4951179317553546,-0.5343936317046274
99.0,0.2717241364145167,-0.9985168289868122,-0.6696555279690087,-0.7912950900869359,-0.8028542570795903
100.0,-0.11272490117175302,-0.11561899033457741,0.2340682642588171,0.37710012879628,0.25553359925383007
101.0,-0.11272490117175302,1.0893905813122562,0.8774610469278474,0.9367487899521848,1.278336603328541
102.0,-0.11272490117175302,0.6377140219420603,0.29185657464780174,0.17377937203124955,0.5671141760838396
103.0,-0.11272490117175302,-0.8157998448688525,-0.9161361220379206,-1.192966895764741,-0.8721866090831456
104.0,-0.11272490117175302,-1.0632994441417674,-0.6742136374797177,-1.0332074226608012,-1.0822647074320002
105.0,0.41233562214616576,-0.3312284293535683,0.46292514899067505,-0.11994831384842573,-0.40593050239663797
106.0,0.41233562214616576,1.4450878880754545,1.4351985940253478,1.812790156445705,1.0986346052814129
107.0,0.41233562214616576,1.7146556617116935,0.9535577420917909,1.9846496254225452,1.3838096249662653
108.0,0.41233562214616576,1.3359286773826116,0.308694062663768,1.4703811891469358,1.031654810256987
109.0,0.41233562214616576,0.6950165324098062,-0.22538987264244584,0.8265909702082179,0.4624451178622564
110.0,1.0834956067463324,-0.28905972110582834,-0.0906140566075173,0.04321840048735311,-0.24638374028130008
111.0,1.0834956067463324,0.3284571120323231,0.8369941273327905,0.339730253887015,0.14370640278330984
112.0,1.0834956067463324,1.8531896898081879,2.051542652515368,1.5108354382627727,1.9878353102896373
113.0,1.0834956067463324,2.762192415741594,2.4194905669057665,2.4786392582172088,2.9340862839674045
114.0,1.0834956067463324,3.069906828820715,2.9071807716738953,2.972658862662155,3.181927802520064
115.0,0.04966807441646436,3.044534106518225,3.0733229886349864,3.0718689762696285,3.097875076243817
116.0,0.04966807441646436,1.7859999176678232,1.5030828437393795,1.6287028783022472,1.6181345813971997
117.0,0.04966807441646436,0.4256767938332064,-0.07944818349016251,0.12913055350785801,0.004564510265768028
118.0,0.04966807441646436,-1.653976520298236,-1.4949392847974452,-1.8046099527589967,-1.5928582807468525
119.0,0.04966807441646436,-1.3622491581741247,-0.5072725397733304,-1.5666401384359367,-1.2044577352555847
120.0,0.10427147376649322,-0.19454676028272638,1.004491833155114,-0.4174003987397176,-0.01632931833901733
121.0,0.10427147376649322,1.6419091629349916,1.362122712250069,1.5030466904192303,1.6916866619655913
122.0,0.10427147376649322,1.4545190377556605,0.012700692370622492,1.439724772610978,1.3266618113333575
123.0,0.10427147376649322,0.5314281445450947,-1.2755226523226142,0.6166337698789707,0.31254731424937526
124.0,0.10427147376649322,-1.0723223182299324,-0.4003727951176997,-0.7477364592889432,-1.1206646271833525
125.0,1.3265090522930272,-0.8727453718566952,1.1769194647111538,-0.8757957499282482,-0.831440768415579
126.0,1.3265090522930272,1.6390094274261566,1.6965913323060795,1.5353634052680707,1.5196778868039067
127.0,1.3265090522930272,3.3384859477376514,2.9395455335744356,3.2811313350508287,3.2358257679892994
128.0,1.3265090522930272,3.9468140139522245,3.3611954664131924,3.9654242473215753,3.946120866147201
129.0,1.3265090522930272,3.923678061292811,3.4532608699855167,3.978724395453603,4.012397543226297
130.0,-0.07428937249760743,3.7226705981443975,3.6020775536437837,3.7996894217712702,3.8467983538826065
131.0,-0.07428937249760743,1.982185778691532,1.751316418399155,1.846365146981565,1.9004152070976543
132.0,-0.07428937249760743,0.2949889891093285,-0.17682709717265335,-0.042020003466755225,-0.11065901284447907
133.0,-0.07428937249760743,-2.217753834491218,-1.8837446648330012,-2.28494092967794,-2.0671327455890016
134.0,-0.07428937249760743,-1.94512946970011,-0.8782749096012661,-2.162571649498408,-1.7728345093450621
135.0,0.3370631076546596,-0.911861281726723,0.47110498972060005,-1.0761437507585934,-0.7304424983910561
136.0,0.3370631076546596,1.134480830149973,1.4945031436635288,0.7410526933648166,1.3497807938441717
137.0,0.3370631076546596,1.6669494429568412,0.8813803668789503,1.5205962948522829,1.6211785155216232
138.0,0.3370631076546596,1.2938540049833647,0.04717551383253553,1.2894382401521185,1.0886186319667717
139.0,0.3370631076546596,0.5482716346571465,-0.567273550409421,0.6812945510219808,0.32663466129974217
140.0,-2.388837036373165,-0.5988052223325154,0.08846347555009672,-0.2371546674683159,-0.6044510337042823
141.0,-2.388837036373165,-3.1810414208306574,-1.6782806824089531,-2.8116388409006525,-3.277440239025383
142.0,-2.388837036373165,-4.661055946778764,-4.189697529940056,-4.470678464225384,-4.713272014519437
143.0,-2.388837036373165,-5.0704825342803845,-4.6969576588898025,-5.001988219659358,-5.0433274799629615
144.0,-2.388837036373165,-4.954019448357701,-4.797399508598264,-4.950192729091233,-4.867398941150244
145.0,0.15190038058255595,-4.738021003260502,-4.817461197089313,-4.769421038574254,-4.625559555490214
146.0,0.15190038058255595,-2.66636451907485,-2.6084449815736,-2.693905283120009,-2.843438275026024
147.0,0.15190038058255595,-0.5225227080757936,-0.3375669472567722,-0.33129974352232683,-0.6568898154708407
148.0,0.15190038058255595,2.5916781576576797,1.382105241645856,2.4298331097212498,1.9650798334420079
149.0,0.15190038058255595,2.413687890810051,1.2811780581709853,2.2790089838365186,1.8392072992257555
150.0,-0.7990768567056883,1.3275929638497743,-0.038890702338341666,1.2227064071937515,0.8421618608746804
151.0,-0.7990768567056883,-0.9295860817743167,-2.100522344595227,-0.9962525867931991,-1.2909917457006659
152.0,-0.7990768567056883,-2.3446387935197537,-2.076515663716752,-2.5316482162347524,-2.247855033580508
153.0,-0.7990768567056883,-2.4836430078968617,-1.7750830950463925,-2.7353044447488735,-2.319896272098185
154.0,-0.7990768567056883,-2.1715421535991872,-1.6219783779037769,-2.3604753972278534,-2.0534014371913463
155.0,0.7342746752417767,-1.8574422143101776,-1.547944902996131,-1.89803634595558,-1.7450247609071547
156.0,0.7342746752417767,-0.22718826155311067,-0.0015261255745831206,-0.052648741210706645,-0.20598655299951804
157.0,0.7342746752417767,3.0060104161182406,2.365132474743782,3.270742473090992,2.8014237901013987
158.0,0.7342746752417767,3.4078557811855448,2.412980890735785,3.520867334417638,3.2204241786633476
159.0,0.7342746752417767,2.7594871650989976,1.9405186346623076,2.710187358705326,2.6547573728254226
160.0,-1.1596345095345,2.1180857500864376,1.8696189649397028,1.9825539143906525,2.0135381780251325
161.0,-1.1596345095345,-0.27120404892487093,-0.3608730708187558,-0.760771824241165,-0.5587925881505423
162.0,-1.1596345095345,-3.7545884914109653,-3.276416230747086,-3.387044775831851,-3.653811973767861
163.0,-1.1596345095345,-4.17939416930123,-3.0533306695429356,-3.865301746054165,-4.1380439703138885
164.0,-1.1596345095345,-3.474224838006963,-2.779280893079425,-3.4331946310503882,-3.5843151239931967
165.0,0.7769245961237916,-2.7826163186570234,-2.6852693083703887,-2.8943268872541146,-2.9417736775825514
166.0,0.7769245961237916,-0.7269628624310193,-0.6807691162822231,-0.7446181324784259,-0.9904818375856849
167.0,0.7769245961237916,2.936484087722494,2.153830211908489,2.4419783246651368,2.137952820803381
168.0,0.7769245961237916,3.55980036788876,2.552906676399093,3.1612135924206712,2.9640650074368313
169.0,0.7769245961237916,2.9595518911251952,2.058445696181885,2.754545287437936,2.704170887654879
170.0,-0.5143715816952388,2.291636542675883,2.0587680593784645,2.201953210131465,2.206926251220595
171.0,-0.5143715816952388,0.5265361551766556,0.5556010152534864,0.19840821653390964,0.5451278372304831
172.0,-0.5143715816952388,-2.619664875423517,-2.4159230526172597,-2.8230425251511586,-1.97716707575247
173.0,-0.5143715816952388,-2.84360630837899,-2.411869417477747,-3.203897244098484,-2.4074462089086506
174.0,-0.5143715816952388,-2.0786103815915733,-1.4200131203194055,-2.431765985950114,-1.9428983867606897
175.0,-0.04207012877615173,-1.3527639086082672,-0.8374650211536608,-1.4825106647430548,-1.2852146774702848
176.0,-0.04207012877615173,-0.19280189120755203,0.08311448736926522,-0.21709898773721387,-0.028774497425768875
177.0,-0.04207012877615173,1.4672249693568944,1.0314245367652226,1.6465566576996702,1.6623892069455466
178.0,-0.04207012877615173,1.1162507851574615,0.5830004463932236,1.355794982166769,1.1131415723015214
179.0,-0.04207012877615173,-0.13785863124295514,-0.8891037737008493,0.28123256256239804,-0.13815637791079277
180.0,0.2585149756332456,-1.4135507012478374,-1.002033935478442,-1.4720947249850391,-1.3252978563156694
181.0,0.2585149756332456,-0.7278155694795225,0.7130235108649331,-0.9996240561865488,-0.6351072014290864
182.0,0.2585149756332456,1.1220063410069916,1.8500659475746528,0.5262751848926451,1.0868502901347263
183.0,0.2585149756332456,1.4595523435023106,0.9589986828335076,1.516129269758028,1.2895978183240362
184.0,0.2585149756332456,0.9412743107997258,-0.04909612701618896,1.2744454531539233,0.7225193791601122
185.0,-1.6562771772506235,-0.10359000863023024,-0.8232266881082122,0.5650924635889247,-0.16928322182178712
186.0,-1.6562771772506235,-2.7995083995040777,-1.6268062526647158,-2.3345739956177463,-2.524135599414528
187.0,-1.6562771772506235,-3.921147558753653,-3.105917967145259,-3.782495660868894,-3.717686376759898
188.0,-1.6562771772506235,-4.0102717895213145,-3.555746426060625,-4.094549307211481,-3.9934579809656463
189.0,-1.6562771772506235,-3.745079794306393,-3.671203594284173,-3.919259202764153,-3.8504632131735312
190.0,0.9407467463321658,-3.5061850595512953,-3.7005980690467,-3.6847757995379142,-3.642117934637937
191.0,0.9407467463321658,-1.2277230574196705,-1.0717080085983874,-1.2861415618850067,-1.3778006725531198
192.0,0.9407467463321658,2.1220259645689774,2.0841720004382127,2.0701460420580884,2.033792589276784
193.0,0.9407467463321658,3.283820873787222,2.9571603779874245,3.2546223529061997,3.2441081713472504
194.0,0.9407467463321658,3.207771788815822,2.6039263648639945,3.181520934791729,3.2195077504270078
195.0,-0.05450161135757401,2.7983127922491935,2.7035682877145644,2.7685758983927067,2.8179708271377253
196.0,-0.05450161135757401,1.4031358755900172,1.1380289002077568,1.154456618766477,1.1867409146372008
197.0,-0.05450161135757401,-0.2316915622474045,-0.5446864204045457,-0.5899435109689252,-0.6323426832573942
198.0,-0.05450161135757401,-1.75842800028195,-1.5732342196842513,-1.5559610462706148,-1.600528028405469
199.0,-0.05450161135757401,-1.352947989344671,-0.28764433302087444,-1.0781563462367807,-1.0900340384169924
200.0,0.07192938816697338,-0.2577207879500544,0.9143842967722802,0.053049989694598,0.056215284673565416
201.0,0.07192938816697338,1.5203284211244783,1.1360748904428875,1.4488317780532678,1.2509549803369044
202.0,0.07192938816697338,1.3280535654019894,-0.2067349304941748,1.1726921200247709,0.8571292842963134
203.0,0.07192938816697338,0.3448268205830675,-1.3193605476153227,0.22648043240488464,-0.16255021799842975
204.0,0.07192938816697338,-1.2500573232752967,-0.21425102732152262,-1.2249492196718423,-0.9236561002887398
205.0,2.2258662627392223,-0.9507092482585637,1.223358274278134,-0.8802106961879821,-0.38986905148693385
206.0,2.2258662627392223,2.518890028014918,1.9020009609126263,2.8068932820212424,2.9623620673309965
207.0,2.2258662627392223,5.46610335353706,4.671180471755218,5.599659254635605,5.53885006137525
208.0,2.2258662627392223,6.783703251671778,6.308276039488929,6.6070810864920535,6.550427712728447
209.0,2.2258662627392223,6.953619172523438,6.745467560194967,6.605807967725741,6.562505390361207
210.0,0.07271113204569304,6.694271939764351,6.714543912608669,6.3609818978639705,6.270959780428771
211.0,0.07271113204569304,3.8034007102225957,3.6036654334007205,3.8048675901121154,3.602235555072748
212.0,0.07271113204569304,1.1222168989897263,1.140318411033182,1.0404592272108748,0.9455024259453454
213.0,0.07271113204569304,-1.286301583352669,-0.2808539564573433,-1.2178250843969083,-1.434110421797582
214.0,0.07271113204569304,-1.3480553671698676,-1.3566037370049921,-1.3549405912174712,-1.4443628821552963
215.0,-0.8898360800870682,-0.30717304497296605,-0.16433907110781976,-0.3726620925598235,-0.4133239164894392
216.0,-0.8898360800870682,0.520679829506634,0.12315265022778062,0.27288616161677365,0.08615064118169391
217.0,-0.8898360800870682,-0.4676378204545457,-0.8918568033711283,-0.3224799761630762,-0.5208980000013892
218.0,-0.8898360800870682,-1.7076103395128372,-1.533864992837989,-1.4341474699572279,-1.1577048657271305
219.0,-0.8898360800870682,-2.145391083696749,-1.7061248704842373,-1.9167087578474318,-1.51806995433528
220.0,2.0703778352657465,-2.166492323416162,-1.7724093370810419,-2.0237465884845123,-1.683195621303039
221.0,2.0703778352657465,0.6461920112185653,1.7435626973216152,1.016272400282229,1.393656220974445
222.0,2.0703778352657465,5.151456912001794,6.2463413962136665,4.684374929094927,4.626661364872426
223.0,2.0703778352657465,6.840407766621305,7.027501040802925,6.196111419954186,6.116005228693983
224.0,2.0703778352657465,6.839988980091371,6.508767320891369,6.334197867965713,6.319719803111425
225.0,0.15945601206449384,6.332968694481569,6.061344849804369,6.056602789978426,6.032664734703089
226.0,0.15945601206449384,3.6209232599833077,3.3814079163975013,3.6479840342206153,3.552368023595525
227.0,0.15945601206449384,1.1907226454717352,1.206238222650603,1.1192992283345975,1.093691787753299
228.0,0.15945601206449384,-0.8734540568573051,-0.013768015024639623,-0.858075441197015,-0.9909082146384265
229.0,0.15945601206449384,-1.1581561715828266,-1.1197737724283805,-1.3779081240921982,-1.2426530546927441
230.0,-1.0387448079379316,-0.11360423787666957,-0.22197734738729563,-0.4620868694629446,-0.24453349909837194
231.0,-1.0387448079379316,0.318194813628076,-0.11218483869421635,0.01742859821313583,0.015775838814364767
232.0,-1.0387448079379316,-0.9013366696770365,-1.3064063413655864,-0.5145504927789901,-0.9017790980173761
233.0,-1.0387448079379316,-1.8822111711091014,-1.9573190967335663,-1.4628575501266927,-1.651564565551653
234.0,-1.0387448079379316,-2.3232603672664127,-2.17296284592349,-2.019997889809758,-2.091299624441169
235.0,1.682943938517254,-2.419610210840322,-2.2555059979020564,-2.271878912462865,-2.27532790148517
236.0,1.682943938517254,0.07113297892185486,0.7628752209724559,0.3268208787299031,0.376737924031158
237.0,1.682943938517254,5.216823552437386,5.258319579311823,5.386875891844093,5.160328504843293
238.0,1.682943938517254,6.454881704509204,5.412401482812248,6.206239320682093,6.25389795758951
239.0,1.682943938517254,5.901621054116049,4.777610749968503,5.544164200305566,5.760868711630614
240.0,0.7891812872196511,5.087595088179973,4.524534127080484,4.898894106988671,5.050748194142626
241.0,0.7891812872196511,3.558174615558935,3.567508578412592,3.549059989805976,3.630020737147213
242.0,0.7891812872196511,2.3295392428083233,2.726814452763425,2.300746192675153,2.3693586077210247
243.0,0.7891812872196511,1.786273477644025,2.4151814195938055,1.6965698991182725,1.6765916809712016
244.0,0.7891812872196511,1.6164579195985036,2.197865136605883,1.5210859536076162,1.398792915981257
245.0,-1.158880202820093,1.5894531276775858,2.0912422374635535,1.5430178656710858,1.3492071215874761
246.0,-1.158880202820093,-0.4857247626591801,-0.13645522425474568,-0.7681345767882053,-0.8526850671477081
247.0,-1.158880202820093,-3.0598180959489736,-3.5188840662124017,-3.1165144002297143,-2.839023234404516
248.0,-1.158880202820093,-3.5583240153698794,-3.2824958837256224,-3.6380534316126605,-3.3474500608945026
249.0,-1.158880202820093,-3.1850553232730574,-2.8525391753794556,-3.3253351121515413,-3.1570866951875916
250.0,0.8126065168789763,-2.736714575584846,-2.7077503746270652,-2.8730860154109905,-2.819975717144413
251.0,0.8126065168789763,-0.7448292159247809,-0.6385627932325408,-0.7244221485666357,-0.9623524229818616
252.0,0.8126065168789763,2.894442897704007,2.264128621766616,2.5277234287624357,2.1660783739119718
253.0,0.8126065168789763,3.5799852228583227,2.721825269751519,3.2683600427157313,3.030497846699949
254.0,0.8126065168789763,3.0368041268911954,2.2144268915197194,2.8622532950838697,2.8054543993933443
255.0,0.3655878670638517,2.3961400301857925,2.231593867509502,2.310475149555696,2.329707302644491
256.0,0.3655878670638517,1.5510687670788128,1.4161046828248651,1.3868051719301757,1.4016901837062292
257.0,0.3655878670638517,0.7096354412309459,0.5636344543713476,0.5128361823691758,0.4697159645481536
258.0,0.3655878670638517,-0.5036454872618497,-0.13054373717894607,-0.5876916047679578,-0.5670605966746229
259.0,0.3655878670638517,-0.46391426008438436,-0.38557566417869155,-0.3923109144706646,-0.2790496172434108
260.0,0.2669387024830013,0.7845864181673042,0.46548974973667556,1.0223846508236465,1.1278349994711554
261.0,0.2669387024830013,1.1302909581908638,1.1999619589906103,1.0904090860035973,1.1588460326722414
262.0,0.2669387024830013,0.6419831956656538,0.5137577777118061,0.5243915872548949,0.5599418744728769
263.0,0.2669387024830013,-0.38428018586153306,-0.482701676577701,-0.4977234106175266,-0.3532566559742597
264.0,0.2669387024830013,-0.5052684515134472,-0.5775983118177344,-0.5065981114925732,-0.4296964152938731
265.0,-0.435897825506173,0.5021609902295542,0.8357050217223622,0.7174798893627117,0.5989269872261183
266.0,-0.435897825506173,0.31743174878222336,0.29277414298456855,0.10649063001275516,0.5572194462566693
267.0,-0.435897825506173,-0.9529069206494062,-1.0176230335851832,-1.2401344227088864,-0.776847892571521
268.0,-0.435897825506173,-1.2846929750604932,-1.0495459137478753,-1.4090174104023432,-1.3669322131933406
269.0,-0.435897825506173,-0.9580168821771209,-0.48101697747715905,-1.0152431400456585,-1.1920380758199187
270.0,-0.3648135103780234,-0.23197353572564133,-0.11305041320363259,-0.3462539854948238,-0.660870031696565
271.0,-0.3648135103780234,0.5926897568279296,0.09844183342295972,0.6401782537186063,0.25678015830848777
272.0,-0.3648135103780234,0.05764693341610014,0.07685647552466074,0.0795070156234243,0.35488522411300805
273.0,-0.3648135103780234,-1.1165356193925373,-0.10042251456887039,-1.0580585143534327,-0.6357368808514251
274.0,-0.3648135103780234,-1.1894214246280101,-0.16920895518275028,-1.0891486020268093,-1.0153487976078908
275.0,1.719423937707128,-0.6523541960662855,-0.0673469728441734,-0.5585639973475344,-0.7195806458027784
276.0,1.719423937707128,2.3312524784223827,1.4975253386510745,2.294477410087171,2.1188482811318883
277.0,1.719423937707128,4.417135166739559,3.8926110008621295,4.429067999558242,4.271920128261786
278.0,1.719423937707128,5.193282968395521,4.740134793582948,5.206895994047606,5.176016890977453
279.0,1.719423937707128,5.188436417686406,4.728539510677124,5.19533003337073,5.249907633506267
280.0,0.053874878876387054,4.95171483662025,4.558982526857654,4.988772571789437,5.032875565966663
281.0,0.053874878876387054,2.8118639858857493,2.708762218964924,2.7951367421694324,2.8098234106961555
282.0,0.053874878876387054,0.8267576202847999,0.49573466708205177,0.6404462145046609,0.5971566823612728
283.0,0.053874878876387054,-1.603468977837922,-0.8311410360240543,-1.5698627857874634,-1.6613908644179713
284.0,0.053874878876387054,-1.4614547952220085,-0.8124380987832001,-1.5132881867048773,-1.4953657630032582
285.0,-0.4840956505323574,-0.36635552353678424,0.6747180689634382,-0.44864277202033476,-0.400514301868384
286.0,-0.4840956505323574,0.9797016603016905,0.5463780403241684,0.8607114626019974,0.707929156068457
287.0,-0.4840956505323574,0.2748637749244056,-0.7189030074998739,0.15993871894902018,0.02875071135039942
288.0,-0.4840956505323574,-1.5765016040377424,-1.1726283573559761,-1.483517196039129,-1.571944275197588
289.0,-0.4840956505323574,-1.856087860567148,-0.6980776361238462,-1.783188634439044,-1.804957531432524
290.0,-0.8774724526885935,-1.4945272427319465,-0.35058915539356855,-1.4330153768957237,-1.4300028989156073
291.0,-0.8774724526885935,-1.3115701391216033,-0.624246776901412,-1.2241615708704716,-1.2911734881528572
292.0,-0.8774724526885935,-1.2186603360377142,-1.2366450111375324,-1.1449639144128112,-1.2350365636084455
293.0,-0.8774724526885935,-1.1521012526953816,-1.542803494485479,-1.1221928663338394,-1.2216990116611028
294.0,-0.8774724526885935,-1.088444980452593,-1.6725285161356853,-1.1241463531620293,-1.2306972651094779
295.0,0.03052274363283001,-1.0175382983739836,-1.7315034856836808,-1.1375111686389598,-1.2511456982133125
296.0,0.03052274363283001,-0.10664210509385044,-1.023241383086774,-0.38669692628864394,-0.7280011011108622
297.0,0.03052274363283001,1.2148150252998686,0.6006593671828226,1.171951212646648,0.5894466928618171
298.0,0.03052274363283001,0.9236515978595644,1.4389224182530322,0.9915758807458467,0.8899298491613595
299.0,0.03052274363283001,-0.2514223287277467,0.22868233783417904,0.01989708272299158,0.1833448402448914
300.0,-2.157759671956101,-1.1038669640538725,-1.2973322856406548,-1.094170738939999,-1.0165554168372957
301.0,-2.157759671956101,-2.7358161842949307,-2.2347911141810783,-3.4636764792192074,-3.268853582446463
302.0,-2.157759671956101,-3.9798855882092754,-4.019762961923606,-4.5633741944778805,-4.442575588454841
303.0,-2.157759671956101,-4.48688195317379,-4.409934793773604,-4.743406573917023,-4.702192099581203
304.0,-2.157759671956101,-4.519258801710561,-4.493365227711604,-4.5786654214117375,-4.5500630626734
305.0,-0.23212020322497978,-4.393061373074142,-4.511303302482758,-4.405049190926622,-4.346184130554896
306.0,-0.23212020322497978,-2.7722576081803867,-2.9036026467219833,-2.8041094926267456,-2.69074981597572
307.0,-0.23212020322497978,-1.170590362591934,-1.0634600274008876,-1.071816576130588,-1.0542143848691055
308.0,-0.23212020322497978,0.40456072246611946,0.027940582196426214,0.4673967644966398,0.6108779343839611
309.0,-0.23212020322497978,1.1244007982802455,0.6532406917461206,1.1382905661785547,0.9147200441836129
310.0,0.002886302691884265,0.24336742310413423,0.35620960644888633,0.2960801632812768,-0.11642503143746985
311.0,0.002886302691884265,-1.2546819970598955,-0.42734088067294085,-1.2686821703091844,-1.463804513595259
312.0,0.002886302691884265,-0.9887027395843044,-0.42291527937891704,-1.054382840599672,-1.084102682453239
313.0,0.002886302691884265,0.19975386773428844,0.5984467812099854,0.01822207452283101,0.05348971656620936
314.0,0.002886302691884265,1.2189339262537449,1.0598482065330395,1.307370577930969,1.5092369327296535
315.0,-0.7488891918564045,0.7400623771936042,-0.034749226852292,0.9508987627098949,1.0055637249381173
316.0,-0.7488891918564045,-1.3705406472639323,-1.8184844468281798,-0.8872481111749012,-0.7198064362847114
317.0,-0.7488891918564045,-2.158098116009965,-1.8175134328734839,-2.2133133691380085,-2.101772513671811
318.0,-0.7488891918564045,-2.1359510281207976,-1.5541108687881384,-2.4146955825720005,-2.326415391014846
319.0,-0.7488891918564045,-1.8724932952604176,-1.4110302683385334,-2.1073004862100237,-2.061303687627099
320.0,-1.9288726855482734,-1.61400675205372,-1.3375096162677442,-1.6980271788265033,-1.699805499629348
321.0,-1.9288726855482734,-2.479475126753973,-2.292849485014692,-2.3717740895327073,-2.558694488063746
322.0,-1.9288726855482734,-3.436213579986547,-3.721004170890389,-3.351118872856385,-3.4793989250547743
323.0,-1.9288726855482734,-3.9476911480017196,-4.07027625380745,-3.956926805636278,-3.9878871593796226
324.0,-1.9288726855482734,-4.06988021930121,-4.1506652318072685,-4.150647802002764,-4.120620879004679
325.0,-0.957714027299274,-4.014188712206042,-4.1692767432638,-4.128494888467547,-4.070654336775793
326.0,-0.957714027299274,-3.1491440561108037,-3.218322248737363,-3.27902323087531,-3.2754615494979817
327.0,-0.957714027299274,-2.372337989903418,-2.4955341339839707,-2.459587006751624,-2.494415292864102
328.0,-0.957714027299274,-1.9962058246221934,-2.2278842907729963,-1.959803627473099,-2.0169903027692606
329.0,-0.957714027299274,-1.884535045336273,-2.1260057857113677,-1.7363972633153004,-1.794919075561277
330.0,-1.0725718355011593,-1.8877446943938008,-2.085419407571163,-1.6776576527334819,-1.7268830465862892
331.0,-1.0725718355011593,-2.0314192859106144,-2.183647775283158,-1.7982144618586526,-1.846507839450641
332.0,-1.0725718355011593,-2.1870514426982934,-2.317475189041125,-1.9814520255362544,-2.0185288105363237
333.0,-1.0725718355011593,-2.287807309914111,-2.371915300142982,-2.136898102693443,-2.1610949688760632
334.0,-1.0725718355011593,-2.329581621164718,-2.3921933166088145,-2.232191267593886,-2.246539106668123
335.0,-0.116700973124161,-2.335194816159765,-2.3996166279051665,-2.272710081135631,-2.2820277638787654
336.0,-0.116700973124161,-1.4739994959701799,-1.6553596283351206,-1.3993331630050185,-1.3595673177756213
337.0,-0.116700973124161,-0.2940729389075305,-0.17869251460164742,-0.17131570125201043,-0.0882862233112981
338.0,-0.116700973124161,1.419814744093277,0.8483971013657631,1.5292677576312912,1.5903292986439304
339.0,-0.116700973124161,1.0260864665902338,0.7444922801684125,1.1427277764364132,0.9737772256727174
340.0,-1.4729289398645977,-0.36866411177950853,-0.6460001220778233,-0.06538272952657286,-0.39402179018523775
341.0,-1.4729289398645977,-2.727051058822129,-2.1187485089559233,-2.6682168397764148,-2.6533331130385487
342.0,-1.4729289398645977,-3.6206055532574313,-2.9906257487386028,-3.725989829166419,-3.6052483657671965
343.0,-1.4729289398645977,-3.628923240702728,-3.2540629458198307,-3.8055565314616353,-3.7119097515306594
344.0,-1.4729289398645977,-3.367510005344143,-3.327718458218764,-3.547419359979682,-3.500351142530495
345.0,-1.0169263087105647,-3.1558349590463672,-3.3479989396272276,-3.304345967395551,-3.2831710305962636
346.0,-1.0169263087105647,-2.675923117024161,-2.8838872211493443,-2.7893021350866816,-2.8064584162828266
347.0,-1.0169263087105647,-2.307640797506763,-2.4828597775780934,-2.3447732753169075,-2.381802476378434
348.0,-1.0169263087105647,-2.142895132104657,-2.332205217934248,-2.0876273568582606,-2.1314124148040907
349.0,-1.0169263087105647,-2.1070208852327323,-2.2763330287690766,-1.9847387275052446,-2.02564879324862
350.0,-0.1591150907145019,-2.1244526792765637,-2.2551716125857015,-1.9720916518654013,-2.0060773261775187
351.0,-0.1591150907145019,-1.3813431340497615,-1.6135936922164842,-1.2154364234059822,-1.180750087749355
352.0,-0.1591150907145019,-0.2700097937091491,-0.23911929913033902,-0.08608741424151117,0.015822839571494482
353.0,-0.1591150907145019,1.2912987221271197,0.7108182539137007,1.2999098848481496,1.3152294832313245
354.0,-0.1591150907145019,0.8496463221452762,0.7105413093573906,0.8132997557051558,0.6377055554848455
355.0,0.2861650099414083,-0.667085413976857,-0.4946099740896889,-0.5756662725095447,-0.8270331228462443
356.0,0.2861650099414083,-0.8150570648808401,-0.6184435541115643,-0.7597633477652483,-0.8105922256188534
357.0,0.2861650099414083,0.4183597116999997,0.8389195785791794,0.4945532046063292,0.45915762694379986
358.0,0.2861650099414083,1.3709683435426194,1.6298770983272244,1.2765193126604313,1.2813580503638533
359.0,0.2861650099414083,1.1607296558876201,0.7311175510194167,1.0352248365913383,1.0045979132348837
360.0,0.7496006051155067,0.3972824420791879,-0.1979134208731991,0.34209611182059274,0.3082633063133127
361.0,0.7496006051155067,-0.26387498062163234,-0.4407605522791204,-0.2688990479851033,-0.06745178851584775
362.0,0.7496006051155067,0.41498464413361147,0.9932108993027496,0.5861826431096251,0.6643134605874145
363.0,0.7496006051155067,1.3921109827900455,1.6072872079104727,1.2963348701923476,1.2910296578076692
364.0,0.7496006051155067,1.7908950009547886,1.6225194264967673,1.63426930585279,1.5812829771801067
365.0,-0.8645606649631661,1.8838595341859037,1.6819626235129472,1.7573664443706118,1.6522493117355965
366.0,-0.8645606649631661,0.11693716696469067,0.020739611048133006,-0.2719058154019493,-0.14530564530861112
367.0,-0.8645606649631661,-3.164455878291141,-2.68336087333102,-2.8676757943980276,-3.120790390018884
368.0,-0.8645606649631661,-3.529305999092871,-2.5932738227519745,-3.357663605998867,-3.5495640080148116
369.0,-0.8645606649631661,-2.8368163563838036,-2.1185919352976392,-2.8949590149468287,-2.9712863925441293
370.0,1.3127466747966905,-2.171917734370149,-1.9045045730071695,-2.274160944577944,-2.296858765206017
371.0,1.3127466747966905,0.17238361781801925,0.4829197204216464,0.3270290809953911,0.19805626903033563
372.0,1.3127466747966905,4.350934080416063,3.8757914532745983,4.759866376337771,4.515873221680239
373.0,1.3127466747966905,5.17665855796648,3.8128835794886333,5.257486069329332,5.3101053808407395
374.0,1.3127466747966905,4.583673015208407,3.8074000486522626,4.445717760780432,4.703190033153388
375.0,-1.14394715620104,3.861567232534026,3.804833067445497,3.7473620267849945,3.969156368339238
376.0,-1.14394715620104,0.6825807540880454,0.6177826799600143,0.34541693569150433,0.7058156563112258
377.0,-1.14394715620104,-4.249488276885184,-3.835620332445725,-4.123381802576648,-3.423039557418241
378.0,-1.14394715620104,-4.846239903853603,-4.171817337898878,-4.751873028392346,-4.30645691242801
379.0,-1.14394715620104,-3.8440205174462014,-3.1006018033808194,-3.92265552939302,-3.7898234698081255
380.0,-2.3173331513438704,-2.8632171170326504,-2.7614475096550652,-3.0188828113269364,-3.053993811308478
381.0,-2.3173331513438704,-3.417053388194951,-3.677402043642933,-3.475614176189964,-3.467729169432135
382.0,-2.3173331513438704,-4.118437667012885,-4.5320154589242385,-4.160182800456881,-4.079324715614805
383.0,-2.3173331513438704,-4.513430384427787,-4.6902510718923125,-4.551406194864829,-4.445525131925205
384.0,-2.3173331513438704,-4.619009487138199,-4.723116358916058,-4.655896206947934,-4.549529014039712
385.0,0.6981695402253234,-4.584974959107984,-4.729799398857683,-4.626880954683887,-4.519061519952795
386.0,0.6981695402253234,-2.209363348486591,-1.8901920757934023,-2.196423759821791,-2.2187302875960273
387.0,0.6981695402253234,0.5342394268295756,1.0472587682858985,0.9068463153924987,0.7718107918882858
388.0,0.6981695402253234,3.2706627920651816,2.595488123921944,2.9659167685031806,3.229195293151756
389.0,0.6981695402253234,3.3427580840719666,2.139825808577698,2.967903325086013,3.2351327272831463
390.0,-0.6129971138541815,2.579490382290865,1.8303357174012587,2.322646866515598,2.4787396322952246
391.0,-0.6129971138541815,0.5390630149041543,0.20711825913432744,0.0983047149432858,0.43731296457703195
392.0,-0.6129971138541815,-2.9782806166226385,-2.5721704388635773,-3.1878903970371972,-2.4826808314840862
393.0,-0.6129971138541815,-3.2422223077126504,-2.411371710599303,-3.572133373638976,-2.9282994147936243
394.0,-0.6129971138541815,-2.398196615403758,-1.5908674448266849,-2.7434638186356697,-2.3690249897072992
395.0,-0.23861437802384272,-1.630824407844449,-1.1434489717870528,-1.7735761577156723,-1.6623282089383835
396.0,-0.23861437802384272,-0.723690420078081,-0.4712588193894429,-0.6650819241543671,-0.6340601109808437
397.0,-0.23861437802384272,0.7133312788253173,0.3475810402141259,0.7187590491817445,0.7710600530509719
398.0,-0.23861437802384272,0.6842731467227486,0.6155832119850584,0.516615262586463,0.5199548387701736
399.0,-0.23861437802384272,-0.5634007004258975,-0.04139881617493318,-0.8147329660323698,-0.7335182693567686
400.0,1.3727678237014762,-1.1799122287173933,-0.7141086960670819,-1.1581976116410602,-1.103695019075203
401.0,1.3727678237014762,0.790020418943882,0.9184197519803721,1.1142611612304516,0.8837201554929479
402.0,1.3727678237014762,3.179042059706035,3.211650876581849,3.1078811399477524,3.1120141351404724
403.0,1.3727678237014762,4.141904149468149,3.567787375739404,4.029313527492727,4.102389050752517
404.0,1.3727678237014762,4.195581065080656,3.5886042082233365,4.149316012046054,4.246898319221963
405.0,-0.23488203426703036,3.9496640134700702,3.67789153012706,3.983277452504497,4.06055467001958
406.0,-0.23488203426703036,1.90848360620616,1.5718787841139437,1.753973942874811,1.7964969892118154
407.0,-0.23488203426703036,-0.05255095035323006,-0.5636652522107258,-0.41830235196768295,-0.5354418496186727
408.0,-0.23488203426703036,-2.5776226770996518,-2.1517900336872557,-2.202227348484764,-2.458476806145613
409.0,-0.23488203426703036,-2.320935224723072,-1.049829015219829,-2.0938909119143507,-2.1852051146303175
410.0,0.19682790733479097,-1.3438738581739742,-0.0016864206487264132,-1.2169506815846938,-1.2324773125337243
411.0,0.19682790733479097,0.22003494700762735,1.0035704135465808,0.3114356420580906,0.48464100525840415
412.0,0.19682790733479097,1.8667635758563854,0.8852784627495869,1.8206999259085608,1.6413200968642367
413.0,0.19682790733479097,1.632779199379288,-0.2569720744220502,1.5965989485874226,1.2298477555665335
414.0,0.19682790733479097,0.8126768221687191,-0.9681923128530777,0.7867764416790324,0.3295334091431263
415.0,2.261515874530764,-0.5687249331119352,0.22123763548336553,-0.3815381982580122,-0.9015606100378637
416.0,2.261515874530764,1.3231062821352477,2.7524611478061987,2.4720922286713964,1.127757904792132
417.0,2.261515874530764,4.4283687487873635,5.552112077026832,5.311389460646649,4.597063402007097
418.0,2.261515874530764,6.371027558540632,6.762924046671109,6.54708704124819,6.398152947618818
419.0,2.261515874530764,6.993575876708679,6.937028847656816,6.686542055542977,6.761650570795346
420.0,0.6378375304318563,6.908816888317135,6.838712232418962,6.47824039687675,6.506077000134059
421.0,0.6378375304318563,4.663369423023428,4.438890981417611,4.562170277179541,4.462337489767464
422.0,0.6378375304318563,2.4641391768931564,2.70001069666997,2.333534371093393,2.3980222488441556
423.0,0.6378375304318563,1.3658664706292367,2.1176671757012357,1.1350657970969837,1.1778468074952324
424.0,0.6378375304318563,0.7105046797566541,1.6558119596256604,0.5037992625931763,0.473926247420941
425.0,-1.017462970488312,0.008283405733914576,1.4286329570108929,-0.04329767675142935,-0.023903961247152085
426.0,-1.017462970488312,-1.8048695065331952,-0.53539021669905,-1.3601089834124942,-1.4591943304143782
427.0,-1.017462970488312,-2.5293721235161133,-2.648691386082131,-2.0689213548854903,-2.2145208794067304
428.0,-1.017462970488312,-2.594658027607734,-2.518876555710284,-2.3410817657293252,-2.4448951313459273
429.0,-1.017462970488312,-2.4300878767909824,-2.351971295731323,-2.354337458369668,-2.4056033077480006
430.0,2.7300366119049335,-2.273431363831107,-2.28499528547487,-2.266327426381878,-2.2862086591713404
431.0,2.7300366119049335,1.1779770626902346,2.296593751185044,1.5565427871912392,1.8715648101270486
432.0,2.7300366119049335,6.009553707341759,8.062750460693378,5.673965836544327,5.9008358666738365
433.0,2.7300366119049335,8.475603771586394,8.786820285069677,7.513564671229314,7.6091302624314485
434.0,2.7300366119049335,8.998970829586646,8.422538789664253,7.783305427352133,7.73045093311326
435.0,0.9214400014533959,8.677849456713457,8.246660061964562,7.522909239261893,7.333617943518141
436.0,0.9214400014533959,5.961592134293305,5.847412203934037,5.613787617114637,5.256170464693729
437.0,0.9214400014533959,3.3565520397925215,3.509521055165685,3.2204885124802525,3.2069566428498835
438.0,0.9214400014533959,2.0873070353559107,2.837247259114543,2.040010935660364,2.1166850769757075
439.0,0.9214400014533959,1.8014109561501126,2.7570758912015743,1.7751923505559417,1.764504630885162
440.0,1.5760212303030312,1.8972740208137417,2.6753691272880324,1.9111369304044037,1.794364713454501
441.0,1.5760212303030312,2.8126819671066237,3.133603336831469,2.9952359263236765,2.7048813289926894
442.0,1.5760212303030312,3.8194315166653925,3.791664786322695,4.074789433443207,3.78541030402176
443.0,1.5760212303030312,4.35134834032936,4.058261034641975,4.554568950533597,4.408845669953029
444.0,1.5760212303030312,4.474858951876805,4.078834761148371,4.603716055956411,4.586095855900387
445.0,-0.60016884752868,4.414092415224531,4.044125825414693,4.511465547823212,4.537401791003709
446.0,-0.60016884752868,1.8092637390779673,1.3422690788121727,1.6774720247266428,1.6375896398487677
447.0,-0.60016884752868,-0.7457327017741361,-1.3804686105306763,-1.1512764320158013,-1.4218823724025003
448.0,-0.60016884752868,-2.54347392351737,-2.444893771065554,-2.7687792226346013,-2.583779807813791
449.0,-0.60016884752868,-2.4922294662533284,-1.6365251074403242,-2.7288213770609127,-2.393303669276319
450.0,0.02761757374312214,-1.9078291826063274,-1.1434168780651581,-2.0623525036390853,-1.801340189189915
451.0,0.02761757374312214,-0.788725786328565,-0.43359165931448584,-0.729561673929528,-0.5167764614399213
452.0,0.02761757374312214,1.1080367645188676,0.967893638937528,1.0482707896140815,1.3984326062238723
453.0,0.02761757374312214,1.2019166800464873,1.1713396364524893,1.0217650322683198,1.159053195186458
454.0,0.02761757374312214,0.28542297713550846,-0.29182269122865573,0.12711133597932647,0.1324355651900328
455.0,0.08932841830277675,-1.2276604963209008,-1.4401921325946558,-1.1498835486415926,-1.3107115196618078
456.0,0.08932841830277675,-0.8935779019774478,-0.23180686678559662,-0.7170155489270605,-0.938559552009186
457.0,0.08932841830277675,0.4597037299213024,1.264186988850668,0.6538803149024508,0.3129871188983351
458.0,0.08932841830277675,1.208784617166864,1.0985691179070776,0.9169319516218792,1.1970332495422988
459.0,0.08932841830277675,0.7009370988011748,-0.3608518972384775,0.22306663021474002,0.7208998082010207
460.0,2.133939409368139,-0.5739238795527606,-1.335211315090195,-0.9290388903575969,-0.3239738674573384
461.0,2.133939409368139,1.2540712732195543,2.315938448944826,2.019181472336214,0.8583228863661087
462.0,2.133939409368139,4.1686032276732625,6.1780701494033865,4.939936982568776,4.08259990498731
463.0,2.133939409368139,5.974758140486047,7.001587961471533,6.233566316370664,5.9346961538056355
464.0,2.133939409368139,6.545322575614069,6.661425321820816,6.392626551559802,6.418991038612312
465.0,0.8041032954513649,6.459927649872653,6.319989014646585,6.181474589134498,6.239547579713959
466.0,0.8041032954513649,4.606827295675541,4.372855677143553,4.537785230509016,4.5232829659086935
467.0,0.8041032954513649,2.77706570217042,2.973605240496069,2.6681184511333886,2.775575828808374
468.0,0.8041032954513649,1.8667104140200395,2.5651171442754155,1.7221666191994154,1.7860405318638015
469.0,0.8041032954513649,1.5845639092283537,2.3229529874842774,1.4387776839630584,1.3857416692923807
470.0,1.0389863134988178,1.5364682291145908,2.1931209760515156,1.4569349938459917,1.3079281593541974
471.0,1.0389863134988178,1.8301195382301993,2.1791699598927488,1.8795890496768417,1.6695580278858044
472.0,1.0389863134988178,2.277214890896818,2.7727639047297523,2.401863762750882,2.1716871035020207
473.0,1.0389863134988178,2.6118800912735485,2.887186749807904,2.7269273792733495,2.5370842070984914
474.0,1.0389863134988178,2.7574162588707263,3.0087237844872896,2.8307797101614063,2.706732755748779
475.0,0.4062687180449329,2.775241659748492,3.050030652168089,2.814694648419564,2.740438424063951
476.0,0.4062687180449329,2.0474965142436394,2.052253755878373,1.9264757115421491,1.9204367164110618
477.0,0.4062687180449329,1.256234925410614,1.0007310686855755,1.0282597794199229,0.9835788649995915
478.0,0.4062687180449329,0.38487580724120823,0.4383399991716205,0.17437920891253847,0.09643821489326725
479.0,0.4062687180449329,-0.7058332313917741,-0.15458258103893932,-0.6777382178000307,-0.38963376366589675
480.0,0.5169046579125618,-0.17213463867280246,-0.215061585044121,0.08777333260405303,0.29982410013202615
481.0,0.5169046579125618,1.3934587748715974,0.6489795442900292,1.5358234131944355,1.0273481814938905
482.0,0.5169046579125618,1.735686439265919,1.1707880987343076,1.7705795251537724,1.1205136010200112
483.0,0.5169046579125618,1.5131937385222762,0.7907166832019473,1.4886142259015536,0.8948810248358224
484.0,0.5169046579125618,1.1019881941045262,0.46990021102356644,1.0771267416186137,0.5403147514658975
485.0,0.20037432664330376,0.5067166891194043,0.20319199159455562,0.615582286258257,0.12101657362158948
486.0,0.20037432664330376,-0.5742974748634366,-0.1360732837768747,-0.2996309645070511,-0.10478428511986589
487.0,0.20037432664330376,-0.488434504686398,0.01162684527567354,-0.5060398511248589,0.21428432493254654
488.0,0.20037432664330376,0.6255542474939435,0.6507040912921016,0.39991511696286236,0.39012217772256325
489.0,0.20037432664330376,0.9771850726050824,0.7205530448946227,0.9265748091310162,0.07387379088807557
490.0,-0.5755043236190532,0.43383659079113684,-0.13145249308468054,0.49449573696837074,-0.041163008804915587
491.0,-0.5755043236190532,-1.4013333926041556,-1.2889752394314768,-1.231571169409804,-0.4990132602176533
492.0,-0.5755043236190532,-1.8651690490321973,-1.1321009916729365,-1.7340126385618395,-0.7000149554210925
493.0,-0.5755043236190532,-1.6615576743307328,-0.819897476024228,-1.5776070868770762,-0.5573612970815224
494.0,-0.5755043236190532,-1.2684766350209893,-0.6321552557560585,-1.1683493877252273,-0.1681383858823812
495.0,0.28229818534669177,-0.7476981167944063,-0.5394811964917592,-0.6651412590393599,-0.009741917128848867
496.0,0.28229818534669177,0.7998108410819708,0.16721224639443155,0.6876638825893896,0.18342632453378813
497.0,0.28229818534669177,1.3548916279184249,1.3338987316942208,1.0723383156941158,0.5235181207787265
498.0,0.28229818534669177,0.9678360952386088,0.9332175510066184,0.6692178310139197,0.33653582922227715
499.0,0.28229818534669177,0.046969180026784366,-0.06854670190087891,-0.20356001454435932,-0.17102439897878943
500.0,-0.557930980746077,-0.7986142448193253,-0.7726831499833698,-0.38444642376161225,-0.02451617540178798
501.0,-0.557930980746077,-0.9815244905421671,-0.5527312977119958,-0.6379871277023484,-0.15370016059522265
502.0,-0.557930980746077,-0.7224765349087474,-0.4576210263648741,-0.4898827219680736,-0.6858722505687529
503.0,-0.557930980746077,-0.18342394702235332,-0.4343322283430711,-0.10992729848774346,-0.7945916006410791
504.0,-0.557930980746077,0.14900931225285102,-0.4409304972981151,-0.08400299690115691,-0.553098230601118
505.0,-1.3234499149291936,-0.37556593468901833,-0.4504615455794845,-0.44161998259107843,-0.06505771355628154
506.0,-1.3234499149291936,-1.659738797150345,-1.2308630052396399,-1.580282596022891,-0.42027672712107345
507.0,-1.3234499149291936,-2.553801719016617,-2.3932264551720466,-2.460754371738549,-1.690704916682852
508.0,-1.3234499149291936,-2.9540323852442327,-2.8348332335627244,-2.934095368578424,-2.5881035020962093
509.0,-1.3234499149291936,-3.009460718161611,-2.9742025381192985,-3.0692520234687826,-3.0035611616406466
510.0,-0.03934943040973846,-2.9338613863365195,-3.0163815798247295,-3.0330327546269835,-3.0822318644505677
511.0,-0.03934943040973846,-1.7423196596948858,-1.9162797571738344,-1.8058862107210472,-1.824342402754784
512.0,-0.03934943040973846,-0.39205550538485406,-0.18546904496246577,-0.28429069734847734,-0.30488327287139166
513.0,-0.03934943040973846,1.674756220017975,1.0328989029880806,1.7845489394093466,1.7296396045445297
514.0,-0.03934943040973846,1.3810342968712195,0.8750526535712316,1.513519372527006,1.269438048639663
515.0,-0.1482192762863814,0.2289910012200258,-0.685939755962931,0.4363167640262525,0.04367139946534673
516.0,-0.1482192762863814,-1.6747045935104694,-1.4057474282627755,-1.4174045794260595,-1.3869785164001316
517.0,-0.1482192762863814,-1.5459177572785268,-0.22126091538305687,-1.4781289153645358,-1.254136416367046
518.0,-0.1482192762863814,-0.7010268040657999,0.7329392733321389,-0.7094115911278384,-0.429851280074254
519.0,-0.1482192762863814,0.7928504281356018,0.7162427585009464,0.5710226056200199,0.9549466230538327
520.0,-0.05377553700381356,0.7939878397326986,-0.5181929571459254,0.7001000372700705,0.5747557259082446
521.0,-0.05377553700381356,-0.2765155621996766,-0.9792274190706873,-0.2548616865634477,-0.561816654431573
522.0,-0.05377553700381356,-1.0575573198975396,0.18736131247805923,-0.857169010452887,-0.8868103825966481
523.0,-0.05377553700381356,-0.5732042547876283,1.0997023661920007,-0.27720798728483376,-0.2357578082903551
524.0,-0.05377553700381356,0.6860603525169271,0.4611041578215438,0.8743544834591033,1.0405981335394359
525.0,-1.8967731431736268,0.7645287107883518,-1.048526602309074,0.5145683754298349,0.6467072524676418
526.0,-1.8967731431736268,-2.0487487528840216,-2.2187352561097486,-2.38699270878824,-2.469020614187701
527.0,-1.8967731431736268,-3.7796542879660007,-3.6554709220732824,-3.9944795297291344,-4.108153968395261
528.0,-1.8967731431736268,-4.3254494077217895,-4.014611070530863,-4.424459805254762,-4.506624309867813
529.0,-1.8967731431736268,-4.242816134244363,-4.0981603877703625,-4.304559382954738,-4.327908610490487
530.0,-1.1148161704219057,-4.012970929759236,-4.117708820590839,-4.089619479294694,-4.056008564885275
531.0,-1.1148161704219057,-3.220246774618635,-3.360817957735516,-3.3321397362107996,-3.3323924292365668
532.0,-1.1148161704219057,-2.585640282282155,-2.8024019978153456,-2.6809488614521357,-2.7012485407904236
533.0,-1.1148161704219057,-2.310702123878043,-2.6158137734847595,-2.327605605823488,-2.3575961927101354
534.0,-1.1148161704219057,-2.269655283849054,-2.5532119844624703,-2.2110646875589413,-2.2402842188573677
535.0,0.5991951742633398,-2.317394405512932,-2.5317600947579213,-2.2222702977169173,-2.24519053291004
536.0,0.5991951742633398,-0.8486912906756774,-0.8203849316032746,-0.692660690781019,-0.947079024023502
537.0,0.5991951742633398,1.9926131797351787,1.665667994220462,1.9476758200249422,1.5295940381620512
538.0,0.5991951742633398,2.5992500717671874,1.9918110901193244,2.519214826729711,2.2073937727658324
539.0,0.5991951742633398,2.2329543219766093,1.4121169501425883,2.1494668414235307,1.965097027284569
540.0,-0.8188611102405264,1.7379148429690585,1.2111274049546066,1.6246679103075639,1.4987416533459579
541.0,-0.8188611102405264,-0.16807336462971625,-0.46162036210913937,-0.5199642585044179,-0.4185287747434193
542.0,-0.8188611102405264,-3.010274365224442,-2.1652718159025883,-2.6680761133090884,-2.7437495819217714
543.0,-0.8188611102405264,-3.2731852881198984,-1.9792836761932995,-3.0539071995539366,-3.08698354387818
544.0,-0.8188611102405264,-2.630949261927435,-1.761867227211738,-2.6391154378370407,-2.6333899238720004
545.0,-0.08614301986393039,-2.034182288286026,-1.6553634832798367,-2.0849998152047684,-2.086354700278511
546.0,-0.08614301986393039,-1.0269109575512534,-1.0546180706694182,-0.9617696860635574,-0.9276151216401108
547.0,-0.08614301986393039,0.502706412916032,0.3154417316648102,0.478402201441793,0.630508346926167
548.0,-0.08614301986393039,1.1302177842509418,1.110195885902849,1.142966441230256,0.9515914378418506
549.0,-0.08614301986393039,0.3670786320343383,0.2727692248167736,0.45113587017274265,0.09255716684500394
550.0,-0.7377686575835856,-1.197399295813194,-1.2037344942880501,-1.0817027905436076,-1.304002099395343
551.0,-0.7377686575835856,-1.752712744913885,-1.2359094890439446,-1.9229972666873325,-1.8626264985612646
552.0,-0.7377686575835856,-1.7833162819080102,-1.2254840803495437,-2.019869824696282,-1.863458072574074
553.0,-0.7377686575835856,-1.6290744820245493,-1.2182891125946338,-1.7875056567497223,-1.6475649541027342
554.0,-0.7377686575835856,-1.4288772691466063,-1.2145072213785346,-1.4802460058129356,-1.385074779105619
555.0,1.1790205367749218,-1.2022091076374355,-1.2125836822471285,-1.193233239228904,-1.124103101341453
556.0,1.1790205367749218,0.8561168498934926,0.7819381707534488,0.8469886243351262,1.0161540548492904
557.0,1.1790205367749218,2.9136005374910874,2.9604212229839795,2.739229252802463,2.859963080431895
558.0,1.1790205367749218,3.6274207941963805,2.9347149706087117,3.5193725759881223,3.5619084998312287
559.0,1.1790205367749218,3.581681501103796,3.3136781003627944,3.5617773476321846,3.588503380359404
560.0,-0.19184056845529118,3.3309389836101544,3.4200199785201293,3.3701828786289187,3.3912018409596656
561.0,-0.19184056845529118,1.6115176356930463,1.3487308683278412,1.4181402960987028,1.437686194683122
562.0,-0.19184056845529118,-0.2199551460574219,-0.651953936648573,-0.5873526574555078,-0.6885433776775844
563.0,-0.19184056845529118,-2.1630314608083387,-1.9237880279932227,-1.9194789571522572,-2.027245917509354
564.0,-0.19184056845529118,-1.8790793735999833,-0.741082885229219,-1.666789789611533,-1.6695248959803544
565.0,-0.5488312562463842,-0.9963800312294733,0.30618111914129154,-0.7782264827593989,-0.7532021511764333
566.0,-0.5488312562463842,0.001212021621896476,0.3035262641838772,0.18984401847064894,0.12320949760486472
567.0,-0.5488312562463842,0.5675423948299474,-0.4486004847399373,0.49182976060710176,0.24365984091217985
568.0,-0.5488312562463842,-0.3812230665595226,-0.8273387499465062,-0.6883933592610773,-0.7728760459546079
569.0,-0.5488312562463842,-1.3805853543375166,-0.6639155568117305,-1.4991429350018024,-1.2069998722707005
570.0,-0.5578092618380375,-1.4649411155140437,-0.4998510430613882,-1.497383499889258,-1.108055539542286
571.0,-0.5578092618380375,-1.1637726303928608,-0.43129154569158634,-1.1472505822758203,-0.7444284572698615
572.0,-0.5578092618380375,-0.6392954126522399,-0.4293008598050808,-0.6507183652139565,-0.17145762007111473
573.0,-0.5578092618380375,0.10785936621943579,-0.44409617982346417,0.03785117229469605,0.2520177822840829
574.0,-0.5578092618380375,0.1552252552805806,-0.45332872382288886,0.23092835585617044,-0.4358492883305468
575.0,-0.4533950596290527,-0.716960923584169,-0.4551524259623135,-0.49406638117654256,-0.9547082633820128
576.0,-0.4533950596290527,-1.028956134448481,-0.3286921252643733,-1.0371748266394496,-0.8391456868789691
577.0,-0.4533950596290527,-0.7292920570732794,-0.1602785454356618,-0.8521659140355715,-0.3387113978676417
578.0,-0.4533950596290527,-0.03996487407235365,-0.10767003125051969,-0.27390981643774864,0.4268847590911497
579.0,-0.4533950596290527,0.33856425223141934,-0.15515050706124728,0.3987644072372028,-0.08353892888370684
580.0,0.004306050642224465,-0.3595523340160209,-0.20915163049376173,-0.049026663606335556,-1.2103328119672863
581.0,0.004306050642224465,-0.5855605046594116,0.27497322469264973,-0.4522862476081948,-0.8420087829253619
582.0,0.004306050642224465,0.082043342362149,0.7490793766216007,-0.16719535711522857,0.3216511480535819
583.0,0.004306050642224465,0.7291945044499131,0.2742804778233926,0.4650615590022518,0.9827886244201662
584.0,0.004306050642224465,0.3062906372801773,-0.6818704424933801,0.26725134307538023,0.3900051655313679
585.0,1.7083258150521317,-0.7054952305083186,-0.44160432225968743,-0.47710406410277145,-0.82521299399556
586.0,1.7083258150521317,1.1005008692264786,1.7837192688236767,1.9673148783475665,0.5210716212472288
587.0,1.7083258150521317,3.4591060307879586,4.261646379795924,4.1451720474776526,3.711232305214806
588.0,1.7083258150521317,4.778945950567877,4.867532388247704,5.078480481841373,5.1740379462103645
589.0,1.7083258150521317,5.12725363765406,4.705214462674695,5.163154943557282,5.399105816367151
590.0,-1.4126660497897485,5.009947812026519,4.501807095912648,4.9814504824855765,5.1357826395422235
591.0,-1.4126660497897485,1.1574518833658165,0.5497105952832746,0.9532294162315662,1.1658639829118453
592.0,-1.4126660497897485,-3.405252824320665,-4.317133487506926,-3.6400333063516506,-3.4804224437356996
593.0,-1.4126660497897485,-4.567068463522027,-4.489207564945545,-4.720173345497048,-4.697702456069189
594.0,-1.4126660497897485,-4.127715641772694,-3.565343595462565,-4.258996701097856,-4.323121155146741
595.0,-1.091100394585847,-3.4276884512174126,-3.323998314121519,-3.563653341511509,-3.6222803028311725
596.0,-1.091100394585847,-2.723290754289225,-2.927005977510233,-2.8445097168306512,-2.892652596866032
597.0,-1.091100394585847,-2.3379225367298484,-2.6225241366865832,-2.38009265735197,-2.418143691187398
598.0,-1.091100394585847,-2.228314024710698,-2.514097002831602,-2.1799003195642395,-2.2095958673469673
599.0,-1.091100394585847,-2.249096483250282,-2.47628880903597,-2.145964164870525,-2.16793747374254
600.0,-0.7367165205821097,-2.301160540231743,-2.4629505844948847,-2.185692842799506,-2.2015438732249613
601.0,-0.7367165205821097,-2.024831747222594,-2.0840487828417693,-1.9218199294181906,-1.9284488122679244
602.0,-0.7367165205821097,-1.7081978676245297,-1.6536200884167866,-1.568277009096249,-1.5855924495271323
603.0,-0.7367165205821097,-1.4442451131644005,-1.4352758264639607,-1.2491633964962214,-1.2726658624564529
604.0,-0.7367165205821097,-1.1920863555905346,-1.324108899803373,-0.9674773324950208,-0.9837784976033638
605.0,-0.43721757643613757,-0.8924134196731246,-1.2665645943782655,-0.6757772170308057,-0.6792012757880734
606.0,-0.43721757643613757,-0.22362603223833,-0.9005681079054515,-0.08601134066529403,-0.3612793413888934
607.0,-0.43721757643613757,0.4536312864608639,-0.372458743794844,0.2800713725095461,0.25820477158554456
608.0,-0.43721757643613757,-0.09635211656924747,-0.06390780891695912,-0.22537556192837888,-0.08244887812075886
609.0,-0.43721757643613757,-1.0754808214094753,-0.006689306721155927,-0.8426480025940366,-0.9511783093378228
610.0,0.38165191478934946,-1.1406103297008205,-0.1296995500743404,-0.7089763113121647,-1.041995283492394
611.0,0.38165191478934946,0.10648099671748457,0.1899723998329276,0.6132139731495067,-0.11820197965965162
612.0,0.38165191478934946,1.8622515644019781,0.758153703031982,1.2512377949583053,1.8473066342173317
613.0,0.38165191478934946,1.8983845762521563,0.5975995000081078,1.0693117764017919,1.8735010576568818
614.0,0.38165191478934946,1.3611261935806382,-0.03889284867089885,0.5298137319973091,1.2285521885541253
615.0,0.18897933122558103,0.6172765457902943,-0.3481006445167551,-0.3234299050908152,0.4637860260316195
616.0,0.18897933122558103,-0.6897197250605139,0.24387500100090323,-0.4128664899611691,-0.28882555999123816
617.0,0.18897933122558103,-0.6375431598120781,1.0612037329023472,0.43540783399286537,-0.36676545238267744
618.0,0.18897933122558103,0.5529504893288918,0.5851435371859939,0.7750665718883328,0.5100576282634794
619.0,0.18897933122558103,1.0829614238050629,-0.5607710674606521,0.2359062935360161,0.7045455174319079
620.0,1.743024288564953,0.6092205253994613,-0.7551574189889417,-0.6435844090481222,0.19676644627186035
621.0,1.743024288564953,1.0936234589550822,1.8740342942177635,1.911791549939144,1.188040735360905
622.0,1.743024288564953,2.756416326194634,4.629010205476021,4.200140347797323,3.163863739428319
623.0,1.743024288564953,4.271303668226401,5.149627929197398,5.184346425112207,4.597256334985118
624.0,1.743024288564953,4.985560494969826,4.8741348099949064,5.277378860763513,5.159106803640752
625.0,0.11744075539215598,5.102499808736962,4.622966329372772,5.089444498568512,5.171039324185058
626.0,0.11744075539215598,3.0728475204806585,2.818916478935151,2.9415292123737276,3.0367207058468684
627.0,0.11744075539215598,1.0693502675732185,0.676058152893165,0.810291291428512,0.8511448345707655
628.0,0.11744075539215598,-0.9758465290853876,-0.49797355938254534,-1.1817129889314426,-1.2051998922181602
629.0,0.11744075539215598,-1.1422624107967558,-0.8934962222263533,-1.1082668386235712,-1.1925681675415964
630.0,-1.086816014015628,-0.08561923685007117,0.4767286047764255,0.028808718082996385,-0.11977955373490662
631.0,-1.086816014015628,0.2611163125743789,-0.12413700324175664,0.2071717040846319,0.14052924837914121
632.0,-1.086816014015628,-1.0014581312528885,-1.6149941206967637,-1.0269430248808575,-1.0585968832861374
633.0,-1.086816014015628,-1.9680940426076812,-2.196663013453406,-1.8735625296431435,-1.9463576249896961
634.0,-1.086816014015628,-2.420907835964407,-2.3554909320502335,-2.328992218364535,-2.388859989335334
635.0,-0.2702489691628799,-2.5238654587683587,-2.411846682532278,-2.481955247463189,-2.5115279242922224
636.0,-0.2702489691628799,-1.745169378287801,-1.7581752206870431,-1.7118677440668288,-1.7021271458553764
637.0,-0.2702489691628799,-0.8064175225632041,-0.5587524741104763,-0.6751905773501192,-0.6649401908470264
638.0,-0.2702489691628799,0.5915488013133016,0.25070281667136984,0.6284879001515586,0.7031854422102249
639.0,-0.2702489691628799,0.7012070457812604,0.5528599167927883,0.5098898508983831,0.49266050089663826
640.0,-0.009383488506625676,-0.4735277137761121,0.035412108054687086,-0.7837890727736455,-0.756517949570446
641.0,-0.009383488506625676,-0.9674798979564183,-0.4120728079761775,-0.7817133396704721,-0.8668892287629992
642.0,-0.009383488506625676,-0.28632049400480125,0.06395619513971477,0.21145747723946054,-0.030455377694761695
643.0,-0.009383488506625676,0.9840258230830369,0.8387625270818762,1.082232614483769,1.2748867665470411
644.0,-0.009383488506625676,0.772886464737364,0.5888065528293976,0.5707416781737675,0.8101384055613957
645.0,1.4877875143544128,-0.3881248820206965,-0.6338066545718866,-0.7403965402336553,-0.3464736721126573
646.0,1.4877875143544128,0.5107499908130304,0.5488304326638569,1.2303772377601692,0.020813746688512776
647.0,1.4877875143544128,2.6041015578905737,3.2404014902661302,3.2282510848050383,2.6130809953686085
648.0,1.4877875143544128,3.934753320775045,3.9755631476048467,4.272874610058961,4.116333806224784
649.0,1.4877875143544128,4.373267561096158,3.976799895432634,4.481560924030968,4.576766802465488
650.0,-2.6411702637965253,4.324884210348504,3.874785510137665,4.349017369222921,4.493285849786981
651.0,-2.6411702637965253,-0.588635721060973,-1.6883309931452162,-0.8933091965721712,-0.9541757419349891
652.0,-2.6411702637965253,-6.784632984666028,-6.8622686236048125,-6.278709981668995,-6.847446120529401
653.0,-2.6411702637965253,-7.722941951734061,-5.337451193277732,-6.790681281310007,-7.280855904775145
654.0,-2.6411702637965253,-6.61478994630697,-5.162534134868563,-5.899304227709328,-6.054831917499485
655.0,-0.9789089154964974,-5.446775651844887,-5.126138590485508,-5.133266766007568,-4.982271775559803
656.0,-0.9789089154964974,-3.6215799939810243,-4.035036027772743,-3.627021201048547,-3.4427494137830825
657.0,-0.9789089154964974,-2.342082218121775,-2.794218579448105,-2.4524109088022565,-2.359420112545677
658.0,-0.9789089154964974,-1.847682692428486,-2.37260120338408,-1.8430753664267086,-1.829826224428529
659.0,-0.9789089154964974,-1.7546074408915868,-2.2210692529772844,-1.6276529642481554,-1.6459445444808583
660.0,1.5265106630096086,-1.811341006271769,-2.1631756592386346,-1.616513784342825,-1.6417202256102366
661.0,1.5265106630096086,0.3520167919483447,0.5557148116637732,0.6587046106505002,0.7693276248010658
662.0,1.5265106630096086,4.1745698002264096,4.694252916433477,3.890126979303061,4.170047420431231
663.0,1.5265106630096086,5.298887013699951,4.736096489144009,4.934276416603706,5.201868042510127
664.0,1.5265106630096086,5.051574946927675,4.243489088436495,4.825087998806265,5.0297582891723165
665.0,0.5560241331483449,4.516430129411562,4.192979400066727,4.476257083136077,4.578226476861377
666.0,0.5560241331483449,3.0438755525963814,3.1498883824223527,3.039363605297788,3.1179234505493243
667.0,0.5560241331483449,1.7777877858178748,1.9368005220651174,1.6776351363172595,1.7287166960280018
668.0,0.5560241331483449,1.0533574900246632,1.462692882839284,0.8604642370193359,0.8140330113876826
669.0,0.5560241331483449,0.3063188469469758,1.0805951164173984,0.20506322182342607,0.11224346540018469
670.0,-0.3785713992403485,-0.3753623391427022,0.8325169435509769,-0.2658234956495217,-8.334021136007105e-5
671.0,-0.3785713992403485,-0.7570415533814511,-0.2986151919223254,-0.531381690928762,-0.28312663837366436
672.0,-0.3785713992403485,-0.5291249201554465,-1.2363004203459218,-0.3536758570937783,-0.35770872182367836
673.0,-0.3785713992403485,0.07877338800028873,-0.6769261740919454,0.034502606552218096,-0.09018228765994026
674.0,-0.3785713992403485,0.21592565314181306,-0.09660162137438644,0.11377295881875937,0.03641947733291933
675.0,0.3741604692024446,-0.4615567363726527,0.18893377788972676,-0.28995386390778055,-0.44074167794288466
676.0,0.3741604692024446,-0.12028908361644058,0.496904803975221,0.25395526158935927,-0.22311593728972942
677.0,0.3741604692024446,0.9739421795990487,0.42218101441933037,0.9280887460589347,1.0540241234425596
678.0,0.3741604692024446,1.131559026254916,0.00041874887252829455,0.7798860776260047,1.2047629597712932
679.0,0.3741604692024446,0.6752066286940369,-0.16686788451726225,0.19524262113539625,0.7913090222582033
680.0,0.5822747017430463,-0.19584839885760733,0.3593627110363754,-0.42512706109814385,0.14285743749221583
681.0,0.5822747017430463,-0.17092677435322967,0.9095739825561607,0.3504759471652978,-0.34999304656519237
682.0,0.5822747017430463,0.908838088213135,0.8180440836743039,1.3200908762244334,0.4908538860733811
683.0,0.5822747017430463,1.3793855926332022,0.6556055403630711,1.51883414418784,1.190166983668254
684.0,0.5822747017430463,1.338603438491014,0.537671353561324,1.3798037187111647,1.3026310765448421
685.0,-0.8504983733782472,1.0712747200056256,0.45491786322650596,1.1307814935783718,1.1383209403448673
686.0,-0.8504983733782472,-0.8805033449553643,-1.3817034456386967,-0.8028570368243605,-0.648085711808279
687.0,-0.8504983733782472,-2.2153400110238928,-1.970962050937369,-2.5175446289614647,-2.3409924361433347
688.0,-0.8504983733782472,-2.4423438537477096,-1.8353944406664098,-2.837947671619762,-2.6767520160657132
689.0,-0.8504983733782472,-2.22928374665431,-1.7534842125472565,-2.5167932685914467,-2.4194801293471615
690.0,0.35658696971155784,-1.9759794552393064,-1.714824671601147,-2.074963658802793,-2.0513545196123575
691.0,0.35658696971155784,-0.6954993652134333,-0.5704881189581319,-0.5740837860340843,-0.9104554067339091
692.0,0.35658696971155784,1.7877446401867896,1.665952931709928,1.7909129481629538,1.162119139285604
693.0,0.35658696971155784,2.068500751312433,1.7657805119793593,2.050644790582936,1.6148714351877955
694.0,0.35658696971155784,1.522460023460917,0.8219408197187458,1.474192263962366,1.1775726141152063
695.0,-0.47582171350139335,0.7797318316272112,0.11384626353002883,0.7318838941937795,0.4811745628077966
696.0,-0.47582171350139335,-1.212697111049802,-1.164517430323129,-1.0265665138187234,-1.0716811786461782
697.0,-0.47582171350139335,-1.7743459661446443,-1.0479238869257637,-1.6489439542520872,-1.5495492655830654
698.0,-0.47582171350139335,-1.51908187637648,-0.5573716669475597,-1.4596790436106382,-1.3282736399763744
699.0,-0.47582171350139335,-0.996842972459237,-0.25104373940993535,-0.9428286685984083,-0.8162040967298642
700.0,1.0822224518280728,-0.1994408795186947,-0.1357505565050375,-0.2418683786109627,-0.07079472708688944
701.0,1.0822224518280728,2.0330686615633757,1.103283069667214,2.0372473636722925,1.7150591979110437
702.0,1.0822224518280728,3.0886579716205604,2.170224349256124,3.1331714637687758,2.7598981018229565
703.0,1.0822224518280728,3.2765505639944035,2.4554338023467595,3.320502524479185,3.114686364065754
704.0,1.0822224518280728,3.110334441581408,2.9413615659503476,3.140815311944966,3.0929858814005313
705.0,-1.222916896959157,2.9208066254105463,3.084989872119684,2.9493953555486065,2.9609513188337346
706.0,-1.222916896959157,0.2638855834442891,0.5148178365539249,-0.10652691390072587,0.14727557141501624
707.0,-1.222916896959157,-4.558049853789131,-4.473690832910891,-4.528921149477816,-3.932975714952869
708.0,-1.222916896959157,-5.043553258791748,-4.585446855368528,-4.976048557560679,-4.628735729374442
709.0,-1.222916896959157,-3.9853753535014267,-3.3226369977540684,-4.042769833208616,-3.969426671307802
710.0,-0.1456373208121506,-2.9931811817038603,-2.95945897385515,-3.1253535893536872,-3.176876307169984
711.0,-0.1456373208121506,-1.5706892921689475,-1.9849629217528213,-1.650936814534451,-1.7127735151512264
712.0,-0.1456373208121506,-0.2360874992816797,-0.4421267878921925,-0.16925730093606103,-0.21543480108803326
713.0,-0.1456373208121506,1.5583218818894637,0.6224959895757702,1.7503606083758176,1.6731155320826334
714.0,-0.1456373208121506,1.0948695572529283,0.8545551213876951,1.3316010712269357,1.0521762557724632
715.0,-0.11015954766893801,-0.3522915012231742,-0.29178650543188484,0.09020029887531,-0.3546214611201747
716.0,-0.11015954766893801,-1.462762134822151,-1.1288555183075788,-1.6921230466742387,-1.4704158045090403
717.0,-0.11015954766893801,-1.0721054205598481,-0.18630309941903408,-1.6079382119280954,-1.127575041039986
718.0,-0.11015954766893801,0.03709437301335973,0.8110466260175516,-0.7113402958613508,-0.14437304656997368
719.0,-0.11015954766893801,1.1653756001075044,0.7528178447846245,0.6814442613463115,1.3283775581952963
720.0,-0.7081138236268371,0.6317718455538262,-0.5852527358865923,0.6956556532877322,0.7747668999426628
721.0,-0.7081138236268371,-1.4821332537205498,-1.515240737860479,-0.9168665975755177,-0.8969418899103748
722.0,-0.7081138236268371,-2.1556589830549218,-1.3784197265384137,-1.858874457909453,-1.8878285346039403
723.0,-0.7081138236268371,-2.056348699986325,-1.2372089959050605,-1.9862564691098863,-2.0106172885423397
724.0,-0.7081138236268371,-1.7547181331106225,-1.1590798301004566,-1.745211526323695,-1.7708036954825084
725.0,-0.6538140837569779,-1.4609628046190581,-1.1179905300989073,-1.4117650585497812,-1.4462426345272172
726.0,-0.6538140837569779,-1.1182208137145637,-1.0377722577386035,-1.0389616414439358,-1.0642015074741347
727.0,-0.6538140837569779,-0.6614383096003366,-0.9361721569271815,-0.6242852642694935,-0.6318860487299923
728.0,-0.6538140837569779,-0.07220637524641142,-0.8787963396381441,-0.08659781339119049,-0.09095308061146345
729.0,-0.6538140837569779,0.026951054599245253,-0.8503923850560624,-0.02335723589877363,-0.1085179378229813
730.0,0.8671007012816742,-0.6471340495586108,-0.8374331286870724,-0.5087811754877345,-0.7846879038543927
731.0,0.8671007012816742,0.3507540392056095,0.5990662721105501,0.831849835214773,0.12929423204228002
732.0,0.8671007012816742,1.9503743165064913,1.9348123685839527,1.7715140324159897,2.37439495490963
733.0,0.8671007012816742,2.542016910124537,1.918609570329577,2.23386585458662,2.951214496224288
734.0,0.8671007012816742,2.5594815777443114,2.190020946898952,2.347536349852243,2.751234823884942
735.0,1.0163078004216572,2.395590199772783,2.2309731869790177,2.296819045410872,2.387581389311446
736.0,1.0163078004216572,2.4152108632770357,2.39082568721618,2.415169250347446,2.294394799758546
737.0,1.0163078004216572,2.526498524917273,2.773317622089187,2.5724148782734004,2.3768378279430826
738.0,1.0163078004216572,2.6136856250029004,2.875610285897835,2.6656979243415093,2.485531526893168
739.0,1.0163078004216572,2.651991469207532,2.9488204969390437,2.6930817978337744,2.558438191848207
740.0,0.5349170152545908,2.6570998881973797,2.9769283979298415,2.6866026123261264,2.5892288936643038
741.0,0.5349170152545908,2.119434997781436,2.2226274579100957,2.02968288566858,1.9941021572919935
742.0,0.5349170152545908,1.530285976442377,1.413395631404041,1.3574457887980187,1.2985726652793805
743.0,0.5349170152545908,1.0019203630310054,1.0497333232916304,0.8230491689672139,0.7140936559799986
744.0,0.5349170152545908,0.32465813823183326,0.738416556412243,0.26718742252841937,0.17069188091215678
745.0,-0.7751534003337368,-0.3279466199462617,0.4702886553254481,-0.2298839138829908,0.1442224461035765
746.0,-0.7751534003337368,-1.1845338550628528,-1.2441114859195135,-0.9119095934209395,-0.7230394885681445
747.0,-0.7751534003337368,-1.5011878957322764,-1.7934588627765533,-1.1570911265246633,-1.3004491863717729
748.0,-0.7751534003337368,-1.5248933018339281,-1.6076318266089007,-1.1729575151262317,-1.4882717040508622
749.0,-0.7751534003337368,-1.4330511283498175,-1.4928772055377744,-1.0840386611769524,-1.4670579316316297
750.0,0.8692331018515317,-1.2911284574310429,-1.434514517664068,-0.942005611727842,-1.354093750857258
751.0,0.8692331018515317,0.4092425216039332,0.21641032746415242,0.6617885013480365,0.2672203722386751
752.0,0.8692331018515317,2.643127298029641,2.5527500034557944,2.115312518151027,3.084827657795744
753.0,0.8692331018515317,3.108802915014603,2.5737362200691947,2.602636017973478,3.5130939374021515
754.0,0.8692331018515317,2.8124907703217286,2.4335078474050227,2.5513254774939784,3.0154979367950574
755.0,-0.19288317079126313,2.4344450843793544,2.4147076552114544,2.354751365267343,2.4446209933800875
756.0,-0.19288317079126313,1.0580063069413865,0.8571846387279453,0.8121546734277861,0.7060508121929752
757.0,-0.19288317079126313,-0.9997029180298859,-1.1953736099588197,-1.2059439523274418,-1.468065889532718
758.0,-0.19288317079126313,-1.5114143469302501,-1.5503612216823432,-1.5006321669596934,-1.6733602781153996
759.0,-0.19288317079126313,-0.9683735670480094,-0.29635268746591326,-0.8861772609688545,-0.997729009162913
760.0,-0.28096664547374756,0.17310818218987653,0.5930665992070858,0.19664735220007742,0.11089644850138321
761.0,-0.28096664547374756,0.8766826652786597,0.5376859606657456,0.9078260895561887,1.1436330262981536
762.0,-0.28096664547374756,0.044660969373876716,-0.4543649323089056,0.04878383337874306,0.29152469691086197
763.0,-0.28096664547374756,-1.3662699590963043,-0.8337776229198391,-1.322809169945837,-1.4346375599847725
764.0,-0.28096664547374756,-1.3362595425707884,-0.13624376457170012,-1.3249039232989912,-1.5596483320142374
765.0,-0.03489143586785295,-0.6701393942059163,0.412538108365341,-0.6914134639650819,-0.9728750477350037
766.0,-0.03489143586785295,0.7560405974533022,0.6756478959268563,0.5798167420010079,0.2976708606246483
767.0,-0.03489143586785295,0.8912258174645337,0.01520549313008814,0.7903317775822352,1.0904685417645523
768.0,-0.03489143586785295,-0.06444680101347804,-0.7155843335711031,-0.07772529647822547,0.4628137794887736
769.0,-0.03489143586785295,-1.1273620230203785,-0.12420571740517694,-0.8787986514186825,-0.8308239176216022
770.0,0.3421399873408964,-0.7498802084495463,0.8931650042666149,-0.39984661298601776,-0.8835785253671987
771.0,0.3421399873408964,0.8641654316375162,0.9994322119816075,1.2615698153928088,0.42940530113852604
772.0,0.3421399873408964,1.4536351384394381,0.18416493025041208,1.4464443302613794,1.4365740260569335
773.0,0.3421399873408964,1.1440783004698694,-0.5084292102617932,1.0030920650692177,1.2476109425003343
774.0,0.3421399873408964,0.3935498128391404,-0.08760524644426489,0.2780239838414538,0.6347373805693876
775.0,0.7896550215887678,-0.6565806335528545,1.209162508051124,-0.6727324266957944,-0.18760099883495168
776.0,0.7896550215887678,0.22493819635278903,1.0640985801819491,0.5968360998669823,-0.3333713670741007
777.0,0.7896550215887678,1.8417135868285357,1.5862489782751745,1.752761308342681,1.18010225603564
778.0,0.7896550215887678,2.378038158474777,1.7272181429468392,2.1802312138272995,1.9479919554241814
779.0,0.7896550215887678,2.3498957463640786,1.8324925389009716,2.189716866806563,2.11662864112456
780.0,-0.27640086967289507,2.1631932313837714,1.880717936338319,2.0564052972061924,2.017058028275412
781.0,-0.27640086967289507,0.8556118141348933,0.690941070009097,0.5492369648842453,0.8834248944082583
782.0,-0.27640086967289507,-1.4305211532697604,-1.7036534478440046,-1.7115587247940853,-0.9577534459660474
783.0,-0.27640086967289507,-1.7322206622884684,-1.7156445501390256,-2.0055118951613,-1.5601074491657954
784.0,-0.27640086967289507,-1.1735041524751908,-0.5608520629447867,-1.3726462407499185,-1.1698498786443006
785.0,0.9187360314894102,-0.20179230367940973,0.23363947753060932,-0.43857497076664964,-0.3483353119342793
786.0,0.9187360314894102,2.139560359401571,1.4447604354381047,1.9130285505914364,1.832269360733258
787.0,0.9187360314894102,2.9499479409205858,1.778026219161897,2.844633106044715,2.708828742028063
788.0,0.9187360314894102,2.904415825030807,2.2378207146783415,2.8819683946288093,2.787630155453293
789.0,0.9187360314894102,2.6245478672555382,2.37505139558578,2.6253262625552902,2.5764140910384654
790.0,0.4644386376472745,2.411200797169468,2.4891276281517216,2.4060595936869875,2.359123297796401
791.0,0.4644386376472745,1.8217993717496819,1.7760611388830971,1.7001248902545385,1.659736767970657
792.0,0.4644386376472745,1.2014730942181024,1.0020617472288513,1.0095039278016882,0.9180900801874933
793.0,0.4644386376472745,0.46460727992144163,0.5652035745145081,0.3309754849892207,0.21001686108704473
794.0,0.4644386376472745,-0.4684452869453358,0.11351012542241823,-0.45894758655232315,-0.14799798613484172
795.0,-0.8075111768673885,-0.08292665221754676,-0.08926051867235128,0.0031919255603259766,0.37679366714849094
796.0,-0.8075111768673885,-0.2180445283035169,-1.092120171090889,-0.10877030043258487,-0.23319392735119995
797.0,-0.8075111768673885,-0.8782346882101354,-1.4283863920767144,-0.8492029469535903,-1.5895750252160983
798.0,-0.8075111768673885,-1.2471826439240903,-1.4791864319602817,-1.1958700243167177,-2.054800358554721
799.0,-0.8075111768673885,-1.3395980590586787,-1.4958984044116395,-1.2916353430449607,-2.0302969278065017
800.0,0.2912929623895029,-1.3034434123476875,-1.503650958367671,-1.2713392822171852,-1.830481695109779
801.0,0.2912929623895029,-0.19494629596404808,-0.5134493361440925,-0.21435814502004114,-0.8654932749636322
802.0,0.2912929623895029,1.8163040543538864,1.5441009032830826,1.8472400456373343,1.0252628976969989
803.0,0.2912929623895029,1.8425114274727243,1.6201349385186676,1.9071017222806403,1.4350282490182205
804.0,0.2912929623895029,1.2014143516448637,0.5929492506153434,1.2323328067186614,0.951940727568709
805.0,-0.12455178287096792,0.2330174041026891,-0.295517343640454,0.3683141094506828,0.15846451534543088
806.0,-0.12455178287096792,-1.3784113243364242,-0.885870855792772,-1.208526488619989,-0.9050775796783797
807.0,-0.12455178287096792,-1.2488297235237202,-0.013592306284780142,-1.1669211392202876,-0.8124564112303033
808.0,-0.12455178287096792,-0.3413842470703849,0.8282638929308905,-0.33684337822279337,0.025520896093179764
809.0,-0.12455178287096792,1.105848476159393,0.5668657124894648,1.086404143490628,0.9623138479767043
810.0,0.8386460304095836,0.7668616493877326,-0.7155251166182073,0.7068221370678565,0.35936226564258433
811.0,0.8386460304095836,0.31930578780527186,-0.2636007311712132,0.1770243436271023,0.1798881483364817
812.0,0.8386460304095836,0.33464032446730263,1.704669472818541,0.3482633646798749,0.947261195648076
813.0,0.8386460304095836,0.8421042458951006,2.0806609372980693,0.9564137410800957,1.5529621387115167
814.0,0.8386460304095836,1.2946141871707466,2.0811696831369098,1.4227515140014162,1.8816183994569975
815.0,-2.449101706805651,1.5968322862306987,2.1564972536228666,1.7792426262068308,1.9971371562404154
816.0,-2.449101706805651,-1.7510220212555743,-2.717292807967836,-1.985084611704928,-2.0867410088402853
817.0,-2.449101706805651,-4.245153772374811,-5.194623725284425,-4.4379845341068,-4.6228626402856445
818.0,-2.449101706805651,-5.209928487522878,-4.927454596518287,-5.226575131746708,-5.351915042820156
819.0,-2.449101706805651,-5.2335087894343415,-4.903698715578348,-5.159387796412952,-5.1669343219645345
820.0,1.666555621791518,-4.962940616420256,-4.897918452456497,-4.900927005699818,-4.798243034923522
821.0,1.666555621791518,-1.631720997512648,-0.9683141173974024,-1.470216533834782,-1.0930678112350398
822.0,1.666555621791518,2.82968732667306,3.8462666157405656,3.4854646260337887,4.42188679067993
823.0,1.666555621791518,5.030891558889135,6.089423306622794,5.368574672341211,6.0620087490632955
824.0,1.666555621791518,5.453414559260133,5.4643853376439475,5.449431074220443,5.808998695931783
825.0,0.29320237396196464,5.1310716899427975,4.91957392687187,5.025942663202783,5.125632947424413
826.0,0.29320237396196464,3.144210288933851,3.0544174491160154,3.0243666931213213,3.0352496300777876
827.0,0.29320237396196464,1.3361713909589583,1.276780155570684,1.1196983593192509,1.1004945770785621
828.0,0.29320237396196464,-0.1006117698765253,0.38430709324140727,-0.3565717869856114,-0.48840961254270515
829.0,0.29320237396196464,-1.2615445276030224,-0.517279648593286,-0.9067623056611109,-1.0928112456199295
830.0,-0.9506579238011733,-0.4717359594065808,-0.4021993777547579,0.15223280536261294,-0.1297627124075506
831.0,-0.9506579238011733,0.17885805989290815,-0.5172020230449618,0.2172719702170788,0.17289571011820998
832.0,-0.9506579238011733,-0.44122520555452777,-1.319366498988331,-1.0459117894488088,-0.9055459167338527
833.0,-0.9506579238011733,-1.4079621742431523,-1.7394987799572614,-1.7596185079749773,-1.6770607054933684
834.0,-0.9506579238011733,-1.8927488171196736,-1.909018481729463,-2.0634348031156406,-2.0306524662064103
835.0,-1.1035159203897889,-2.0806748272822126,-1.9813100336391263,-2.1167927794522616,-2.116771433753231
836.0,-1.1035159203897889,-2.249298204994738,-2.1645470541686307,-2.196227418530222,-2.217656387244816
837.0,-1.1035159203897889,-2.3586487015639945,-2.3651814051710134,-2.274122323393209,-2.298699857034896
838.0,-1.1035159203897889,-2.4022832537258005,-2.4448709234319876,-2.324492269352498,-2.344187071039963
839.0,-1.1035159203897889,-2.4063165172196013,-2.47379824471372,-2.3468563208752125,-2.3606798338257953
840.0,-1.5767807707258532,-2.396525537107604,-2.484085259669491,-2.350903352321699,-2.3609067945395332
841.0,-1.5767807707258532,-2.8080308507300726,-2.9409399140710644,-2.7644356989936223,-2.7557100894435993
842.0,-1.5767807707258532,-3.169640106073446,-3.392494984140508,-3.1821488220939216,-3.155717726108081
843.0,-1.5767807707258532,-3.336637811225492,-3.5170263500689045,-3.4120256845409744,-3.379530278150142
844.0,-1.5767807707258532,-3.3618652872898918,-3.549798728461941,-3.4761330410056943,-3.4444805706055113
845.0,-0.9406619758008755,-3.3319562216043077,-3.5584002925541522,-3.458699627626114,-3.428498524065018
846.0,-0.9406619758008755,-2.7646309845537833,-2.905739462672394,-2.8881831159019926,-2.8992079633367966
847.0,-0.9406619758008755,-2.2503279484009755,-2.3589141308067365,-2.3076986494340392,-2.345413250043451
848.0,-0.9406619758008755,-1.9883453070062544,-2.1451614042901137,-1.9315125667957231,-1.9837505112355514
849.0,-0.9406619758008755,-1.8979529036456482,-2.0607812187432217,-1.746450348302757,-1.7991943555574212
850.0,-1.0151253419813155,-1.8875092603398014,-2.0262328862112864,-1.6830075085726575,-1.7288786268135778
851.0,-1.0151253419813155,-1.973175716563236,-2.0866694093562996,-1.7479212538538187,-1.7921630638265207
852.0,-1.0151253419813155,-2.072675006141026,-2.1745798411917034,-1.862524841438031,-1.8989218355016324
853.0,-1.0151253419813155,-2.1429786744762365,-2.212255879477217,-1.9673178096044757,-1.9953358020457286
854.0,-1.0151253419813155,-2.1779352202718143,-2.2271286605811786,-2.038482619720154,-2.0601044401128794
855.0,2.5482073897425126,-2.188276430660417,-2.2329152201937785,-2.075179454788047,-2.093238528419759
856.0,2.5482073897425126,1.0146920698356505,2.110848276213881,1.4236457041039507,1.7244635464069666
857.0,2.5482073897425126,5.6976112385343285,7.737726650368404,5.344537933145575,5.556070225228028
858.0,2.5482073897425126,7.960866327681588,8.541027923994411,7.14021336743558,7.237636821474934
859.0,2.5482073897425126,8.366594648389823,8.082486862035903,7.4202203381465415,7.396503466453337
860.0,0.4988104416118897,8.012200778212232,7.813572389916679,7.175218969574759,7.029119522932516
861.0,0.4988104416118897,5.035341392952845,4.771653061553548,4.896159550780658,4.584841561987631
862.0,0.4988104416118897,2.2480665964042106,2.5369980876183424,2.1527241453836554,2.1366719075318255
863.0,0.4988104416118897,0.8751920196382355,1.7532676390757165,0.6071283004450926,0.6230106059915466
864.0,0.4988104416118897,-0.4948324057986673,1.098857171766633,-0.6582360617230821,-0.600814196683077
865.0,1.27934169268639,-0.4578907003284492,0.7184191484242242,-0.30309308363782983,-0.28796640692087566
866.0,1.27934169268639,1.771812090747877,1.2081342202017857,2.455627020087221,1.7326948374907303
867.0,1.27934169268639,3.2331768606444418,2.7238911820621867,3.7823691385957106,3.149093937189799
868.0,1.27934169268639,3.753786768471198,3.167050358590414,3.9958442814134543,3.7384642587577175
869.0,1.27934169268639,3.73195427005864,3.3216573861957928,3.7812869923411383,3.796647054376224
870.0,0.13032648238181996,3.5583042445505506,3.5290386782761813,3.56757589695819,3.661363763214704
871.0,0.13032648238181996,2.1299088545511697,2.0096535498664316,1.9698397292686045,2.0786064239396507
872.0,0.13032648238181996,0.7488189305058358,0.34541908099294233,0.4366250518236822,0.43525897517248047
873.0,0.13032648238181996,-1.1896994113487747,-0.8967288067984756,-1.4375561916311983,-1.4080523928305855
874.0,0.13032648238181996,-1.0375198793995657,-0.5978686802636064,-1.1688944265937138,-1.108993444281917
875.0,0.49196899626631263,0.2266886805241117,0.997337522732191,0.07412888404974442,0.1323123734265528
876.0,0.49196899626631263,1.7963816119007787,1.6838115143912888,2.149034582555919,1.7604669520222174
877.0,0.49196899626631263,1.939932563441369,1.125851554495611,2.3129414848259318,1.8651914905565097
878.0,0.49196899626631263,1.5675701620730529,0.6968969106199089,1.760686457581825,1.4046521547101134
879.0,0.49196899626631263,1.0699261403817137,0.31462866119801247,1.1523240520546127,0.8514308907348491
880.0,-0.7697826941062146,0.3808836721079379,0.04182570986204891,0.5764263115550645,0.2811987711211865
881.0,-0.7697826941062146,-1.723153919737921,-1.2196005490143145,-1.3709263619987806,-1.4494165642708472
882.0,-0.7697826941062146,-2.3306359967946544,-1.4926928681621774,-2.112389579260605,-2.085640740934562
883.0,-0.7697826941062146,-2.2001623129106576,-1.4347745733815898,-2.140959113668217,-2.074366576202902
884.0,-0.7697826941062146,-1.900155776596136,-1.3944837287210636,-1.8778286558216246,-1.8279373694410077
885.0,0.6079663939702223,-1.6453375613948196,-1.373539671028738,-1.5707717933116965,-1.5526863970181324
886.0,0.6079663939702223,-0.17000524061256161,-0.05017685675008293,-0.0021161067698596773,-0.1872220241320472
887.0,0.6079663939702223,2.645318606360116,2.2840865830788846,2.781288975581025,2.508872758563289
888.0,0.6079663939702223,2.9327094120152175,2.2556248267827534,2.983100548636023,2.7867865609917892
889.0,0.6079663939702223,2.3183862084830618,1.5313285601769477,2.2689318786209984,2.183879543728056
890.0,0.8269913137054791,1.7238254733000016,1.3306769962624434,1.586913100795232,1.5260078759685638
891.0,0.8269913137054791,1.531379570939186,1.428220425525038,1.3980648421739055,1.3003156296729508
892.0,0.8269913137054791,1.5466737692894932,1.8404671928161067,1.4940272325900719,1.3458306097142172
893.0,0.8269913137054791,1.6419909266412183,1.952273143183095,1.6811109747127082,1.4981795688255883
894.0,0.8269913137054791,1.761069668913108,2.046477132171727,1.8537456602892235,1.6552156948642167
895.0,-1.167909416226542,1.8709438274375456,2.085645132250695,1.96500633446971,1.767905915982533
896.0,-1.167909416226542,-0.2067398351653943,-0.16399627688704957,-0.5155967395574085,-0.4745389273859506
897.0,-1.167909416226542,-3.5061160380996497,-3.523893608561406,-3.287952614135729,-3.606871248150103
898.0,-1.167909416226542,-4.007952049216751,-3.2770387843522775,-3.8657982163728777,-4.130797514493603
899.0,-1.167909416226542,-3.419616342162474,-2.86494800874539,-3.47284148507634,-3.600365174145769
900.0,-0.263777851730034,-2.7983531447146777,-2.7270202795873937,-2.9378657657759493,-2.965987946326418
901.0,-0.263777851730034,-1.6775717707396225,-2.0162978316310345,-1.7614799748017083,-1.7461369175789383
902.0,-0.263777851730034,-0.6108571950545788,-0.7031850759078806,-0.5315067500124016,-0.5034611945840333
903.0,-0.263777851730034,0.9549219621185946,0.17472069880986094,0.9669446104575741,1.0625790789744591
904.0,-0.263777851730034,0.6666713556389608,0.5808196018595341,0.5333576632938338,0.5416955498124245
905.0,-0.43243348556066663,-0.8274880798438333,0.14080220125783086,-1.0045638130815127,-0.9354447900227706
906.0,-0.43243348556066663,-1.4296909675561833,-0.7149693676241745,-1.469812818709488,-1.4409403779974672
907.0,-0.43243348556066663,-1.2066994461636904,-0.6914392021418199,-1.198145680960975,-1.208954020342703
908.0,-0.43243348556066663,-0.596024549394815,-0.2782201410528192,-0.6041111975052302,-0.6440834909536545
909.0,-0.43243348556066663,0.35518523381986,-0.029150602185848383,0.29671870159237523,0.21862008108789852
910.0,1.0403104183461975,0.2790351152886963,-0.01747757227145824,0.43445665919556475,0.2577171963397021
911.0,1.0403104183461975,0.6007214108379205,0.9218125118846199,0.5217252252727643,0.7898878199929956
912.0,1.0403104183461975,1.3690336873121294,1.9274859825542596,1.1305071169445993,1.6315583453272309
913.0,1.0403104183461975,2.083581938365908,2.270599230800778,1.9069332713109466,2.3214080648243085
914.0,1.0403104183461975,2.583147401790389,2.7652143347953695,2.5343099028908367,2.689293122329071
915.0,-1.837930112840168,2.794034288993733,2.915973420546056,2.828710001424271,2.7966110637596966
916.0,-1.837930112840168,-0.3623015015245039,-0.9274232622927218,-0.7766910636530218,-0.7616460597065136
917.0,-1.837930112840168,-5.04220213193571,-5.199547832265284,-4.523412757404096,-5.221464729936809
918.0,-1.837930112840168,-5.792788680505069,-4.32250326702782,-5.186826133111751,-5.815475411224711
919.0,-1.837930112840168,-4.989287730263058,-4.097425486937708,-4.688508078675754,-5.001720861242592
920.0,-1.0984690713265688,-4.121311005379519,-4.044209921778994,-4.12345677944211,-4.156156198449957
921.0,-1.0984690713265688,-3.0644263654473995,-3.3043003362006953,-3.231777459146484,-3.1947995505540048
922.0,-1.0984690713265688,-2.4122096096512484,-2.7579881616921593,-2.558981954470389,-2.5258211866764997
923.0,-1.0984690713265688,-2.196160731338149,-2.5727424581596186,-2.226036428939686,-2.2166217773592116
924.0,-1.0984690713265688,-2.2044764742277403,-2.5097235341393525,-2.134626901493959,-2.142360453692991
925.0,0.11936013286646051,-2.2783635930266444,-2.4878061470881243,-2.1638922721135825,-2.179243993769063
926.0,0.11936013286646051,-1.2574067663265664,-1.4071089661563736,-1.1151530757407864,-1.4689704364862146
927.0,0.11936013286646051,0.37350414996990117,0.496128883944615,0.496033353890585,-0.037677822815179965
928.0,0.11936013286646051,1.6425574138863837,1.6825394773383535,1.534262306094147,2.0222270035191023
929.0,0.11936013286646051,1.2687095608288532,0.6361406922938433,1.1501196139056862,1.6452537259646933
930.0,0.5924661208847875,0.24440457675719277,-0.7403673957406042,0.20557041229183862,0.5717052665016631
931.0,0.5924661208847875,-0.7524254339443281,-0.38949546831871984,-0.7089978043611818,-0.2271972198365652
932.0,0.5924661208847875,0.15950317298673616,1.5361545139749897,0.34292638512627016,0.015877779147242147
933.0,0.5924661208847875,1.6818147384442972,1.9075626026258834,1.6960917732614704,1.2301684852632444
934.0,0.5924661208847875,1.985478825450551,1.3674396886387898,1.9398362626925414,1.5571072595086135
935.0,1.399670153705572,1.7812586490279239,1.1576861060258736,1.7038008476005047,1.4216876581915205
936.0,1.399670153705572,2.3183089050530468,1.8579064701857022,2.384462076579463,2.1017199423677098
937.0,1.399670153705572,3.1829837614035386,3.146263644897361,3.3700866985015097,3.1040590471198932
938.0,1.399670153705572,3.7262597549944774,3.600534545055589,3.9218032915879046,3.7673743960867125
939.0,1.399670153705572,3.901620103553557,3.6495709785698986,4.048554687212782,4.0132439740574
940.0,-0.9207533300385534,3.8789286959406972,3.681742187084766,3.988268040262371,4.011360741061953
941.0,-0.9207533300385534,1.1629609385463613,0.7792449111737915,0.9332993199172578,1.2706689103245612
942.0,-0.9207533300385534,-2.3065822832285794,-2.9370462143282605,-2.6355902020803224,-2.1037453045857357
943.0,-0.9207533300385534,-3.2137579063739654,-3.458097131812649,-3.5988035131554112,-3.1697154562439183
944.0,-0.9207533300385534,-2.8990365516128676,-2.5495851406385692,-3.24413222192086,-3.0184278503028485
945.0,0.48136048889612243,-2.3742551434996013,-2.180807756976669,-2.5802355070235086,-2.5261384164905927
946.0,0.48136048889612243,-0.7632777997382592,-0.6884347583249507,-0.7132661155678697,-1.070494066437956
947.0,0.48136048889612243,2.108892480498397,1.796119177973927,1.925419042632291,1.3083463718745985
948.0,0.48136048889612243,2.512597818831761,1.9507733978517927,2.3610437980218713,1.9499642460276743
949.0,0.48136048889612243,1.9724972865480277,1.1464798906238725,1.8669836228056145,1.6300409174764376
950.0,0.3049725458795996,1.3586733131282647,0.7248311094323259,1.236122948603266,1.0696659563654418
951.0,0.3049725458795996,0.5236128700893155,0.08758176824450188,0.4422153402139742,0.2575198741013094
952.0,0.3049725458795996,-0.7420498838650916,-0.5065204793596526,-0.696218699161928,-0.6945602025299337
953.0,0.3049725458795996,-0.43324474649580363,0.03872511571565085,-0.39064363206419134,-0.20690663019067604
954.0,0.3049725458795996,0.9843887923826043,1.2489157639439774,1.0701738578607762,1.281380946980072
955.0,0.9762433317328397,1.2539439891466904,1.0451439769013597,1.1868322774562554,1.3001315009872936
956.0,0.9762433317328397,1.4608398462897847,0.4903989303308397,1.4391877941281268,1.540120294919218
957.0,0.9762433317328397,1.8392644448523294,2.000554649049574,1.9328871137613692,1.942303622831038
958.0,0.9762433317328397,2.224101297736725,2.1429935414948895,2.355904377278351,2.2676685690448264
959.0,0.9762433317328397,2.4746300223886686,2.5771972738756896,2.5712948975866703,2.4407956571324276
960.0,0.7339957884001171,2.572176881883127,2.6786813942223286,2.6182198811319917,2.492990419011411
961.0,0.7339957884001171,2.3115497848069255,2.383158241573181,2.264909056891169,2.1867030236334073
962.0,0.7339957884001171,1.9956657140706338,2.005644523194038,1.8936299400911454,1.8152196849115045
963.0,0.7339957884001171,1.7803729495379956,1.8732732954290625,1.6594463844122063,1.5449972650621928
964.0,0.7339957884001171,1.6474041992489625,1.7644832404124056,1.544012846734672,1.3865906087489452
965.0,0.1616831133132248,1.5576954397025378,1.7150189915124614,1.4994428197267518,1.3089386843834367
966.0,0.1616831133132248,0.8724735015115304,0.9050822552159309,0.7750647868762693,0.873716716321496
967.0,0.1616831133132248,-0.4313033558842873,-0.36768693511053585,-0.3943445389415832,-0.058153859455452775
968.0,0.1616831133132248,-0.8830428216371826,-1.0749196249829442,-0.7882549618907856,-0.7504130495611868
969.0,0.1616831133132248,1.7075510527045628e-5,0.2462494332770934,0.1733812670722366,-0.1632038304483365
970.0,-0.2522523327869688,1.2562903872749909,1.5813289520601408,1.2688814320382542,1.2260831798996006
971.0,-0.2522523327869688,0.6514229404706865,0.1292749685766349,0.5369597080158547,0.5180133339953359
972.0,-0.2522523327869688,-1.104838311266415,-1.9038085487998013,-1.1984461754361349,-1.0766603117884257
973.0,-0.2522523327869688,-1.3856274674723112,-1.374632263872782,-1.3895859944773816,-1.3362546204670973
974.0,-0.2522523327869688,-0.8260305158113982,-0.2726138752596268,-0.807123243086991,-0.8139992144634294
975.0,-0.3223076215540981,0.2975945812812922,0.46177405456313075,0.21734026964570513,0.17375141400573857
976.0,-0.3223076215540981,0.665489829663597,0.4172603959927562,0.7857328041217423,0.6302384791101988
977.0,-0.3223076215540981,-0.31895175383315877,-0.3350884009232945,-0.1755867933989337,-0.2662934608066633
978.0,-0.3223076215540981,-1.2281462082658134,-0.6313385893280602,-1.193925231926509,-1.1166034232180573
979.0,-0.3223076215540981,-1.0638137194234374,-0.13293418582845928,-1.0923288083196545,-1.0082563273445384
980.0,-0.31236274447789586,-0.33100371235402387,0.2771582397731529,-0.45072396998480385,-0.3847326401385895
981.0,-0.31236274447789586,0.6939865990934172,0.2526225046066897,0.6333989970048078,0.6542995223822744
982.0,-0.31236274447789586,0.2590851875476881,-0.1495722574617354,0.23350914448383378,0.19188379109873707
983.0,-0.31236274447789586,-1.0711770835763645,-0.31241452849461776,-1.0204774122776403,-1.1581903919021705
984.0,-0.31236274447789586,-1.2037434165203185,-0.027453507631029987,-1.082063441003846,-1.2843240729857772
985.0,-0.9037595337625384,-0.6390307859618666,0.2274043592265341,-0.5079831791343007,-0.7707668239447375
986.0,-0.9037595337625384,-0.15555116663327315,-0.58880758664035,-0.06280619648898905,-0.5820042569557912
987.0,-0.9037595337625384,-0.29826988354124323,-1.4296538431797152,-0.4053005356662239,-0.4742080622300874
988.0,-0.9037595337625384,-0.9302643816201847,-1.7013044404793014,-1.1819582967075497,-0.46775032719179316
989.0,-0.9037595337625384,-1.3488119211297072,-1.7989123440104058,-1.5724459503963872,-0.5594650257817464
990.0,-0.791116343555894,-1.5577052180925208,-1.8414927284929075,-1.7425975361076558,-0.690394617880371
991.0,-0.791116343555894,-1.5658279245847053,-1.7432556857828987,-1.6832338997594951,-0.7093233130194186
992.0,-0.791116343555894,-1.4839077330035741,-1.595438906396261,-1.5268217804479691,-0.6425320804531389
993.0,-0.791116343555894,-1.3662432700999279,-1.5188172777546882,-1.3564018544088663,-0.5160268928700134
994.0,-0.791116343555894,-1.222402274869631,-1.4807548835250788,-1.1973390179170054,-0.3627510975876898
995.0,-0.3605743069923951,-1.0416980481657625,-1.4618414587005515,-1.0464763603235965,-0.2953170075022513
996.0,-0.3605743069923951,-0.40924101665562207,-0.9671608382194172,-0.5357626286444155,-0.36931917598589076
997.0,-0.3605743069923951,0.5314525731599733,-0.23940349669048647,0.40365683748445663,-0.07180878662179266
998.0,-0.3605743069923951,0.205593807050898,0.1971977876520084,0.37676412735097836,0.05482745202266005
999.0,-0.3605743069923951,0.000167766351563136,0.20706306031424257,-0.7699676381197699,-0.4402225404083788

